The curiously warped mean plane of the Kuiper belt

We measured the mean plane of the Kuiper belt as a function of semi-major axis. For the classical Kuiper belt as a whole (the non-resonant objects in the semi-major axis range 42--48~au), we find a mean plane of inclination $i_m=1.8^{\circ}$$^{+0.7^{\circ}}_{-0.4^{\circ}}$ and longitude of ascending node $\Omega_m=77^{\circ}$$^{+18^{\circ}}_{-14^{\circ}}$ (in the J2000 ecliptic-equinox coordinate system), in accord with theoretical expectations of the secular effects of the known planets. With finer semi-major axis bins, we detect a statistically significant warp in the mean plane near semi-major axes 40--42~au. Linear secular theory predicts a warp near this location due to the $\nu_{18}$ nodal secular resonance, however the measured mean plane for the 40.3-42~au semi-major axis bin (just outside the $\nu_{18}$) is inclined $\sim13^{\circ}$ to the predicted plane, a nearly 3-$\sigma$ discrepancy. For the more distant Kuiper belt objects of semi-major axes in the range 50--80~au, the expected mean plane is close to the invariable plane of the solar system, but the measured mean plane deviates greatly from this: it has inclination $i_m=9.1^{\circ}$$^{+6.6^{\circ}}_{-3.8^{\circ}}$ and longitude of ascending node $\Omega_m=227^{\circ}$$^{+18^{\circ}}_{-44^{\circ}}$. We estimate this deviation from the expected mean plane to be statistically significant at the $\sim97-99\%$ confidence level. We discuss several possible explanations for this deviation, including the possibility that a relatively close-in ($a\lesssim100$~au), unseen small planetary-mass object in the outer solar system is responsible for the warping.

==> tab1.txt <==
Title: The curiously warped mean plane of the Kuiper belt
Authors: K. Volk and R. Malhotra
Table: List objects used to calculate mean planes
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label    Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     MPC-des  MPC designation
   9- 19 E11.5  AU      a        best-fit barycentric semi-major axis
  21- 29 E9.3   AU      da       1-sigma semimajor axis uncertainty
  31- 41 E11.5  ---     e        best-fit eccentricity
  43- 53 E11.5  rad     i        best-fit inclination
  55- 65 E11.5  rad     Omega    best-fit longitude of ascending node
  67- 77 E11.5  rad     omega    best-fit argument of pericenter
  79- 84 F6.3   rad     ELON     ecliptic longitude
  86- 91 F6.3   rad     ELAT     ecliptic latitude
  93- 98 F6.3   AU      rh       heliocentric distance
 100-108 F9.1   d       Epoch    JD epoch of the orbit fit and sky position
--------------------------------------------------------------------------------
Note (1): The MPC designations are in packed format, see
http://www.minorplanetcenter.net/iau/info/PackedDes.html
--------------------------------------------------------------------------------
15760   4.39316E+01 2.012E-03 6.93630E-02 3.81529E-02 6.27292E+00 4.97942E-02  0.526  0.020 41.185 2456571.9 
15807   4.37452E+01 3.502E-03 6.11480E-02 9.84366E-03 3.08576E+00 5.31929E+00 -2.768  0.004 43.098 2457104.9 
15874   8.34290E+01 4.502E-02 5.80161E-01 4.18513E-01 3.80084E+00 3.22132E+00  1.181 -0.230 36.692 2457036.8 
15883   4.70282E+01 9.700E-03 2.12831E-01 3.34265E-01 2.21981E+00 5.24957E+00  2.701  0.165 44.661 2456365.9 
16684   4.40748E+01 2.757E-03 4.95690E-02 6.53451E-02 4.47555E-01 4.38935E+00 -2.480 -0.015 42.862 2452052.6 
19255   4.27793E+01 2.418E-03 3.34220E-02 2.59705E-02 1.26330E+00 2.02474E+00  1.526  0.007 42.983 2457422.8 
19308   4.32929E+01 1.713E-03 1.19054E-01 4.78657E-01 6.19978E+00 4.19692E+00  0.267  0.187 47.171 2457000.8 
19521   4.57302E+01 3.016E-03 1.03455E-01 2.10068E-01 8.72333E-01 1.00264E+00  1.194  0.070 41.844 2454448.9 
20000   4.29477E+01 8.590E-04 5.39230E-02 2.99760E-01 1.69817E+00 4.66511E+00  2.053  0.111 43.793 2457422.1 
24835   4.17963E+01 1.919E-03 1.04519E-01 4.72024E-01 3.67165E-01 1.24318E+00  0.842  0.242 38.276 2457018.9 
24978   4.33176E+01 4.008E-03 4.88710E-02 4.17657E-02 8.80187E-01 2.20985E+00 -2.156 -0.005 42.177 2452792.7 
33001   4.34433E+01 2.742E-03 3.80430E-02 2.54120E-02 6.11263E+00 4.68830E+00  2.342  0.015 44.346 2457044.9 
40314   4.87550E+01 2.517E-03 3.03775E-01 4.33120E-01 3.58892E+00 1.02770E+00 -2.249  0.208 35.045 2457192.9
45802   4.34302E+01 1.155E-02 1.16270E-02 2.05600E-02 3.02546E+00 1.03861E+00 -0.892  0.015 43.294 2452433.0 
49673   4.31364E+01 6.386E-03 1.03423E-01 3.93188E-01 2.30930E+00 4.70668E+00 -0.491 -0.147 41.061 2456571.7 
52747   4.43959E+01 7.618E-03 5.94870E-02 9.52950E-03 1.11635E+00 4.34119E+00 -1.985 -0.000 43.211 2453152.8 
53311   4.40721E+01 4.445E-03 6.20660E-02 6.44026E-03 8.96453E-01 4.21982E+00 -2.384  0.001 42.987 2456772.9 
55565   4.71951E+01 1.755E-03 1.28886E-01 4.25564E-01 5.19202E+00 5.16497E+00  2.571 -0.230 45.713 2457459.2 
55636   4.32548E+01 9.820E-04 1.23311E-01 4.51237E-01 5.66499E+00 5.93972E+00  0.545  0.417 42.334 2457610.5 
55637   4.26744E+01 1.552E-03 1.42088E-01 3.39170E-01 3.57145E+00 4.84186E+00  0.693 -0.098 40.876 2457360.8 
58534   4.52121E+01 3.311E-03 1.20027E-01 5.05796E-02 2.31377E+00 5.86787E+00  3.052  0.035 42.592 2456065.7 
59358   4.14429E+01 2.301E-03 2.07718E-01 1.75039E-01 2.09593E+00 5.72658E+00  2.642  0.096 36.435 2457127.8 
60454   4.43141E+01 6.523E-03 8.54230E-02 2.03331E-02 5.58764E+00 5.09079E+00  2.949 -0.010 43.539 2453797.0 
66452   4.49485E+01 3.790E-03 6.47880E-02 4.64258E-02 2.34562E+00 1.53891E+00 -0.609 -0.009 45.432 2454361.8 
69987   4.25019E+01 5.454E-03 2.16710E-02 1.82736E-02 2.37953E+00 3.73827E+00  1.241 -0.016 42.351 2457422.8 
79360   4.38544E+01 1.129E-03 1.07990E-02 3.91826E-02 5.31207E+00 4.01918E+00  2.409 -0.009 43.472 2457423.0 
79983   4.63854E+01 2.832E-03 1.42471E-01 1.71374E-01 5.84434E+00 3.08880E+00  3.095 -0.067 40.273 2457460.8 
80806   4.21587E+01 5.087E-03 6.61490E-02 6.55720E-02 7.96464E-01 8.96576E-02  2.459  0.066 42.014 2453441.7 
82155   5.78317E+01 1.910E-02 2.88987E-01 3.45750E-01 2.21584E+00 5.51589E+00  2.459  0.066 42.014 2453441.7 
85627   4.39901E+01 8.109E-03 8.73700E-02 2.64417E-02 9.76651E-01 4.38861E+00 -2.116 -0.001 42.286 2453527.7 
85633   4.35032E+01 3.765E-03 3.15370E-02 2.07694E-02 1.77908E+00 5.79132E+00 -0.843 -0.010 44.225 2453152.8 
86047   4.38342E+01 5.401E-03 1.70333E-01 4.22911E-01 5.26781E+00 5.31994E+00 -0.883  0.064 39.593 2453233.8 
86177   4.52567E+01 4.251E-03 2.37022E-01 3.87027E-01 5.70045E+00 8.90258E-01 -0.230  0.150 35.337 2456218.7 
88267   4.29717E+01 6.032E-03 2.51300E-02 8.69174E-03 1.97318E+00 6.13431E-01 -2.062  0.007 43.015 2453152.7 
88268   4.24787E+01 4.089E-03 1.67670E-02 3.29344E-02 1.51776E+00 4.05882E+00 -1.887  0.009 42.199 2453153.7 
88611   4.40179E+01 2.947E-03 2.77730E-02 4.50120E-02 5.31844E+00 4.15910E+00 -0.416  0.024 45.111 2456220.7 
90568   4.19492E+01 2.220E-03 7.67290E-02 3.83676E-01 4.37388E+00 5.09851E+00 -2.369 -0.176 39.406 2457180.9 
91554   1.01712E+02 4.530E-02 6.95650E-01 4.45094E-01 5.96290E+00 5.85745E+00 -0.260  0.034 32.613 2455100.8 
a3330   4.38022E+01 4.304E-03 4.76380E-02 5.36863E-02 2.89374E+00 5.46686E+00 -0.655  0.022 45.718 2456450.9 
a3401   4.55764E+01 8.356E-03 1.31079E-01 4.00902E-02 8.66504E-01 2.72334E+00 -1.977 -0.012 40.777 2456451.8 
a4171   4.46992E+01 4.239E-03 8.04080E-02 6.19592E-02 6.35073E-01 3.17447E+00 -2.386 -0.008 41.121 2456451.7 
B8379   4.52975E+01 8.620E-03 2.34045E-01 2.67821E-01 9.95257E-01 1.66354E+00 -2.291  0.043 40.446 2453474.9 
B8702   9.83351E+01 6.193E-02 6.01362E-01 4.07657E-01 5.70901E+00 6.08626E+00 -0.282  0.131 41.280 2453643.8 
C0132   4.94080E+01 4.698E-03 2.50361E-01 2.05547E-01 5.96491E+00 3.04560E+00 -3.021 -0.086 38.058 2453408.6
C0178   4.31759E+01 4.731E-03 1.05243E-01 4.74014E-01 3.19404E+00 1.20237E+00 -0.653  0.326 41.067 2453617.3 
C0347   4.20267E+01 2.134E-03 1.06707E-01 4.17675E-01 4.88856E+00 5.40560E+00  0.008  0.418 44.648 2457612.6 
C3509   4.43751E+01 5.574E-03 4.44420E-02 3.43655E-02 3.24045E+00 5.09268E+00  1.228 -0.032 42.972 2453734.8 
c5191   4.13142E+01 3.327E-03 2.55240E-02 2.22233E-01 2.85801E+00 3.19273E-01  0.068 -0.080 42.367 2456571.8 
c5194   4.33935E+01 3.025E-03 5.01290E-02 1.37881E-02 5.87834E+00 2.05134E+00 -0.690 -0.004 44.811 2456571.7 
c5199   4.53448E+01 6.705E-03 4.61930E-02 3.75595E-02 2.28446E+00 3.74124E+00 -0.461 -0.015 43.283 2456572.7 
c5201   6.26594E+01 3.591E-01 2.45964E-01 2.16910E-01 2.45456E+00 3.56737E+00  0.432 -0.199 45.562 2456571.9 
c5266   4.26203E+01 5.578E-03 9.62670E-02 3.14159E-02 5.09046E+00 3.20617E-02 -0.310  0.025 39.739 2456572.7 
c5362   4.62470E+01 3.740E-03 1.44149E-01 6.46121E-02 5.73824E+00 2.34270E+00 -0.404  0.010 49.415 2456572.7 
c5363   4.48607E+01 5.464E-03 7.22860E-02 6.86263E-02 5.93087E+00 3.54689E+00 -0.367 -0.000 47.798 2456572.7 
c5437   4.41429E+01 5.084E-03 7.88670E-02 1.92335E-02 2.03303E+00 1.51070E+00 -2.348  0.018 40.903 2456452.7 
c5447   4.38269E+01 1.002E-02 2.87430E-02 7.78417E-02 1.99231E+00 3.53424E+00 -0.543 -0.046 42.598 2456571.7 
c5528   5.62407E+01 2.668E-02 3.38743E-01 1.20759E-01 4.97806E+00 2.27172E-01 -0.929  0.048 37.336 2456572.6 
C6719   4.70141E+01 5.506E-03 1.91645E-01 1.45910E-02 4.33617E+00 5.36582E+00  3.011 -0.014 38.554 2453766.0 
c6723   4.43370E+01 1.870E-03 1.43437E-01 5.07734E-01 2.47081E+00 1.74636E+00  1.021 -0.505 50.685 2456330.6 
D4210   6.19667E+01 1.338E-01 3.92645E-01 1.13132E-01 5.52107E+00 3.60986E-01 -0.454  0.036 37.640 2453727.8 
D4860   4.28303E+01 4.458E-03 2.10210E-02 1.94430E-02 1.68875E+00 2.59668E+00 -0.544 -0.015 42.698 2453944.9 
D6199   6.77538E+01 2.787E-02 4.37370E-01 7.67735E-01 6.27952E-01 2.65348E+00  0.407 -0.218 96.255 2457617.7 
D6472   4.54943E+01 5.070E-04 1.60447E-01 5.06180E-01 1.38654E+00 5.16706E+00 -3.119  0.488 52.453 2457618.4 
D7294   4.49693E+01 4.874E-03 1.06501E-01 2.35794E-02 2.60538E+00 1.98636E+00 -0.412 -0.003 43.217 2454028.6 
D8537   4.65240E+01 4.023E-03 1.39519E-01 8.52768E-02 7.63756E-02 6.26638E+00 -0.373 -0.037 40.473 2454003.8 
D8628   4.47082E+01 6.704E-03 2.66338E-01 2.74156E-01 6.20657E+00 5.47611E+00  0.101  0.051 36.241 2454003.9 
E3991   4.46017E+01 8.781E-03 1.37024E-01 3.38472E-01 1.16783E+00 1.13481E+00  1.250  0.028 40.984 2454063.0 
E5451   9.08494E+01 1.983E-01 6.13723E-01 5.01852E-01 1.47728E+00 5.53559E+00  0.894 -0.304 35.145 2454041.9 
E5452   4.15100E+01 1.912E-03 2.24620E-02 3.36307E-01 3.26371E+00 3.00987E+00 -0.583  0.218 40.723 2454041.6 
E5453   4.32238E+01 3.005E-03 1.38803E-01 4.97524E-01 1.49833E+00 4.87488E+00  0.887 -0.312 38.418 2454041.9 
E5474   9.22003E+01 1.050E-01 6.41294E-01 2.84052E-01 2.97324E+00 4.83552E+00  0.418 -0.165 41.752 2454037.8 
E5480   7.57054E+01 3.561E-01 3.90241E-01 4.62111E-01 3.14952E+00 3.00268E+00 -0.359  0.170 46.563 2454040.7 
E8112   4.39157E+01 1.346E-02 3.71340E-02 1.38405E-02 3.35140E+00 1.52660E+00 -0.066  0.004 43.453 2452112.0 
E8780   4.42458E+01 2.712E-03 3.59094E-01 9.03906E-02 2.57785E-02 2.63409E+00  1.082  0.079 45.473 2454741.8 
e8832   4.40820E+01 7.965E-03 3.99850E-02 3.75420E-02 2.84002E+00 5.15806E+00 -0.305  0.000 44.792 2456901.9 
F0642   4.51931E+01 4.190E-03 1.19046E-01 1.78320E-01 2.37756E+00 8.22294E-01  2.468  0.018 40.907 2454154.8 
f5720   4.30465E+01 2.582E-03 6.99240E-02 1.35036E-01 2.49460E-01 5.75732E+00  0.596  0.046 40.981 2456571.9 
f6400   4.42167E+01 2.132E-03 1.32529E-01 4.78587E-01 3.57147E+00 4.30271E+00  1.008 -0.288 38.941 2457014.8 
G0091   4.50890E+01 1.487E-02 1.09423E-01 3.45924E-02 5.63148E+00 5.46276E+00 -0.243  0.013 42.890 2454293.9 
G0256   4.29574E+01 8.672E-03 6.19100E-02 8.56433E-02 1.80743E+00 6.70433E-01 -0.114 -0.081 45.206 2454293.9 
g0356   4.27046E+01 1.466E-03 7.80700E-03 1.90764E-02 5.48445E+00 2.56843E-01  2.332  0.000 43.026 2457417.9 
g7614   4.01008E+01 4.802E-03 5.40310E-02 4.17361E-01 1.74269E+00 1.16660E+00  0.834 -0.346 41.156 2456952.9 
h4194   4.25656E+01 1.118E-02 4.80460E-02 3.96539E-02 1.47201E+00 2.01483E+00 -3.072  0.040 40.585 2457136.9 
h4390   5.52093E+01 1.804E-02 3.18705E-01 8.96750E-02 2.14321E+00 2.67053E-01  2.690  0.049 38.029 2457127.8 
H4567   4.57460E+01 1.678E-03 1.42601E-01 3.75438E-01 3.21308E+00 3.19764E+00 -1.804  0.366 46.938 2457607.6 
h7360   1.11196E+02 6.163E-02 6.72004E-01 5.43530E-01 3.16034E+00 4.05058E+00  0.555 -0.315 37.034 2457019.6 
h7871   4.25048E+01 5.608E-03 7.24470E-02 3.79330E-01 3.54845E+00 2.01341E-01 -2.510  0.096 39.429 2456807.9 
h9858   4.26485E+01 5.590E-03 4.11840E-02 5.56236E-02 2.32237E+00 3.26289E+00 -0.370 -0.023 40.965 2457170.9 
I1708   4.37206E+01 1.822E-03 4.80590E-02 1.35263E-01 3.27961E+00 7.55309E-01 -2.646  0.046 41.779 2454530.9 
I1855   4.59803E+01 5.000E-03 1.82449E-01 5.00595E-01 7.26022E-01 7.23125E-01  0.978  0.147 38.077 2454530.6 
I1868   4.95375E+01 9.782E-03 2.91714E-01 2.91103E-01 5.31058E+00 4.47096E+00  2.369 -0.052 40.456 2454413.9
I1874   5.27108E+01 2.199E-02 2.57047E-01 3.00232E-01 3.46305E+00 5.65754E+00 -2.474  0.100 42.954 2454531.0 
I1902   1.22410E+02 5.527E-02 6.92881E-01 4.52546E-01 3.67046E+00 2.41119E+00  0.450  0.046 40.779 2454360.9 
I2223   5.84886E+01 1.172E-02 3.84605E-01 3.47006E-01 3.97282E+00 2.54685E+00  1.140 -0.117 40.693 2454530.6 
I2926   4.57545E+01 7.366E-03 1.46405E-01 3.83100E-02 9.67331E-01 3.32438E+00  2.962  0.036 43.275 2454530.9 
I2934   4.42323E+01 5.482E-03 1.08770E-01 2.02633E-01 4.27316E+00 4.43226E+00 -2.336 -0.070 43.365 2454529.9 
I3595   4.45585E+01 6.844E-03 1.04655E-01 2.89899E-02 4.83154E+00 4.10206E+00  1.268  0.012 43.325 2454360.9 
i3843   4.64470E+01 3.134E-03 1.18090E-01 1.85633E-01 3.59145E+00 5.83813E+00 -2.493  0.040 41.890 2456805.9 
I3963   4.43565E+01 2.064E-02 1.02082E-01 4.26733E-02 1.80048E+00 2.29554E+00  3.020  0.041 41.879 2454529.9 
i4018   4.41545E+01 3.895E-03 4.42450E-02 4.92532E-02 1.14506E+00 2.12078E+00 -2.516  0.024 42.433 2456805.9 
i4025   4.39633E+01 2.551E-03 4.64120E-02 5.78751E-02 7.90547E-01 4.93221E+00 -2.498  0.007 44.567 2456856.8 
i4030   4.34313E+01 4.315E-03 1.50334E-01 5.45049E-01 4.20663E+00 6.61986E-01 -0.533  0.558 38.806 2457282.1 
I4314   4.51457E+01 7.788E-03 1.39822E-01 1.00671E-01 7.24312E-03 4.70443E+00 -2.743 -0.038 42.046 2454531.0 
j1657   7.65629E+01 7.294E-02 5.10659E-01 4.13364E-01 3.09477E+00 5.12533E+00  0.682 -0.287 48.136 2457304.7 
j5171   4.59855E+01 5.575E-03 1.20088E-01 3.64425E-02 1.98618E+00 2.31411E+00 -0.405 -0.024 45.240 2457170.8 
j5206   4.66658E+01 9.790E-03 1.24198E-01 4.91136E-02 2.70353E+00 5.90956E+00 -2.765  0.037 43.985 2457164.8 
j5209   4.51034E+01 7.338E-03 8.70300E-02 2.98102E-02 3.22048E+00 6.01746E+00 -2.172  0.024 43.279 2457185.8 
J94E02S 4.58115E+01 2.933E-03 1.15028E-01 1.85878E-02 2.70119E+00 1.74919E+00 -3.068  0.009 43.617 2457072.0 
J94E03V 4.28893E+01 3.174E-03 4.23560E-02 2.89376E-02 3.40584E-01 2.27416E-01 -2.381 -0.012 44.672 2457136.9 
J95D02B 4.64724E+01 4.869E-03 1.35402E-01 7.16283E-02 2.24505E+00 1.59174E-02  2.760  0.037 40.795 2457104.8 
J95D02C 4.40942E+01 3.096E-03 6.19770E-02 4.08931E-02 2.69077E+00 2.10303E+00  3.095  0.016 44.302 2457071.9 
J95W02Y 4.64504E+01 4.834E-03 1.27320E-01 2.87281E-02 1.37431E+00 1.91409E+00  1.730  0.011 45.527 2457071.7 
J96K01V 4.51976E+01 7.101E-03 1.11303E-01 1.41092E-01 1.61644E+00 3.39917E+00 -1.762  0.033 40.647 2451720.5 
J96R20Q 4.38557E+01 2.967E-03 1.00446E-01 5.52746E-01 2.01551E-01 6.26338E+00  0.595  0.233 39.834 2456573.0 
J96T66K 4.26408E+01 4.155E-03 1.32570E-02 5.78402E-02 7.78539E-01 3.62482E+00  0.448 -0.018 43.031 2456621.8 
J96T66S 4.38878E+01 2.617E-03 1.26771E-01 1.28212E-01 4.98993E+00 2.45131E+00  1.111  0.085 38.326 2457046.9 
J97C29T 4.37298E+01 2.924E-03 3.05670E-02 1.77151E-02 1.30296E+00 3.66364E+00  2.657  0.018 44.599 2456365.9 
J97C29V 4.21826E+01 2.613E-03 4.63140E-02 1.40098E-01 2.11578E+00 5.68977E-01  2.790  0.091 40.241 2456365.9 
J97Q04H 4.26964E+01 3.922E-03 8.31150E-02 2.30139E-01 6.20861E+00 1.27906E+00  0.338  0.094 40.229 2456928.0 
J97R06Y 4.06714E+01 4.650E-01 6.48030E-02 2.19004E-01 5.56517E+00 5.05819E+00 -0.049  0.142 41.421 2450750.6 
J97R09X 4.15731E+01 2.130E-02 5.45850E-02 5.23494E-01 2.86056E+00 1.24833E+00 -0.211 -0.033 42.324 2451764.9 
J98FE4S 4.17664E+01 3.719E-03 2.15020E-02 1.72194E-01 3.99488E+00 3.53637E+00 -3.009 -0.118 42.134 2456363.9 
J98HF1L 4.07490E+01 1.332E-02 8.98030E-02 4.88814E-01 2.85187E-01 2.29546E+00 -2.791 -0.044 38.385 2452049.9 
J98HF1N 3.79607E+01 3.098E-03 5.24900E-02 4.35879E-01 6.51147E-01 5.34402E+00 -2.701  0.104 39.444 2457105.0 
J98HF1O 4.13760E+01 7.659E-03 9.26070E-02 2.91994E-01 2.15450E+00 3.94588E+00 -2.735  0.293 44.449 2457098.0 
J98K61Y 4.43295E+01 4.676E-03 4.65800E-02 3.58491E-02 2.14531E+00 6.24121E+00 -0.637 -0.012 46.237 2457121.9 
J98K65S 4.37608E+01 3.986E-03 3.38790E-02 2.06472E-02 1.79151E+00 3.43371E+00 -0.899 -0.009 42.291 2452051.1 
J98W24G 4.55734E+01 5.500E-03 1.26860E-01 3.88510E-02 1.54181E+00 6.15997E-01  1.722  0.006 40.254 2456603.0 
J98W24V 3.89634E+01 4.084E-03 3.84260E-02 2.64941E-02 3.20640E+00 2.76092E+00  1.020 -0.022 38.581 2454822.9 
J98W24Y 4.31904E+01 4.563E-03 3.98920E-02 3.33532E-02 1.79111E+00 2.44486E-01  1.629 -0.005 41.597 2455919.9 
J98W31W 4.46511E+01 5.951E-03 8.65000E-02 1.18665E-01 4.13809E+00 9.03190E-01  1.162 -0.021 47.379 2455919.8 
J98W31Y 4.51965E+01 7.470E-03 1.17905E-01 3.45052E-02 1.11101E+00 1.87876E+00  1.608  0.017 43.509 2457071.7 
J98X95Y 6.41930E+01 3.006E-02 4.19265E-01 1.16326E-01 8.26553E-01 1.56350E+00  1.851  0.102 38.746 2457460.7 
J99CB8Y 9.01240E+01 2.987E-02 6.15944E-01 4.46525E-01 2.84716E+00 2.62201E-01 -2.808  0.276 35.700 2457461.0 
J99CB8Z 1.17052E+02 8.741E-02 6.79649E-01 4.84486E-01 6.02456E+00 4.12940E+00 -2.978 -0.214 39.661 2457460.8 
J99CB9B 4.69076E+01 4.732E-03 1.28792E-01 1.52646E-01 2.93413E+00 6.11319E+00 -2.937  0.059 41.606 2457423.0 
J99CB9C 4.47669E+01 4.030E-03 7.44360E-02 7.92379E-03 3.32398E+00 1.14515E+00 -3.053 -0.001 43.481 2456363.9 
J99CB9F 8.87947E+01 2.778E-02 5.64063E-01 3.44074E-01 5.29618E+00 3.48984E+00  2.188 -0.013 39.394 2451935.9 
J99CB9H 4.33004E+01 5.155E-03 8.32420E-02 3.48298E-01 2.13552E+00 2.99560E+00  2.395  0.099 46.512 2456363.8 
J99CB9J 4.53283E+01 3.562E-03 6.64730E-02 5.59553E-02 5.46906E+00 3.26562E+00  2.518 -0.011 42.323 2456365.8 
J99CB9L 4.68734E+01 5.029E-03 6.78700E-03 4.06540E-01 2.18454E+00 1.17459E+00  2.436  0.104 46.678 2455570.0 
J99CB9M 4.39737E+01 1.140E-02 9.55470E-02 4.80315E-02 2.06860E+00 5.23518E+00  2.403  0.015 42.719 2453678.0 
J99CB9N 4.37340E+01 7.078E-03 4.05210E-02 1.74533E-02 6.05853E+00 4.64514E+00  2.555  0.006 44.165 2456364.6 
J99CD1W 4.36493E+01 1.341E+00 9.90230E-02 1.38282E-01 3.04783E+00 1.69421E+00  3.054  0.002 43.686 2451642.0 
J99CD3Q 4.12977E+01 4.064E-03 9.58820E-02 2.31727E-01 2.15190E+00 2.39468E+00  2.407  0.064 43.071 2456365.8 
J99CF3M 4.56882E+01 7.816E-03 1.39326E-01 3.45575E-03 1.60371E+00 4.49073E-02  2.957  0.003 43.271 2457104.8 
J99CF3P 4.41792E+01 7.517E-02 7.52120E-02 5.28311E-02 2.14347E+00 3.20603E+00  2.220  0.005 47.500 2451641.9 
J99CF3S 4.38349E+01 9.322E-01 3.57620E-02 1.71915E-02 5.99138E+00 1.35923E+00  2.186  0.010 43.133 2451641.8 
J99CF3U 4.41799E+01 7.510E-03 6.50800E-02 4.70890E-02 2.43077E+00 5.16256E+00  2.586  0.008 43.202 2456365.9 
J99CF4G 4.30468E+01 1.916E-02 9.24280E-02 1.35612E-02 1.75634E+00 2.99026E+00  2.353  0.008 45.742 2453439.7 
J99CF4H 4.30145E+01 1.522E-02 1.18360E-02 1.46259E-02 2.87756E+00 4.21829E+00  2.635 -0.003 43.140 2457097.7 
J99CF8K 4.08154E+01 9.500E-03 7.25040E-02 2.98242E-01 2.22933E+00 5.46984E+00  2.571  0.108 39.513 2456364.6 
J99D00A 4.32735E+01 5.288E-03 7.14800E-02 4.87121E-02 9.42635E-01 4.41741E+00  2.740  0.048 45.865 2457136.8 
J99D08H 4.41086E+01 1.886E-02 7.39850E-02 7.90285E-02 1.83452E+00 1.77231E+00  2.480  0.049 42.495 2451964.7 
J99G46S 4.45541E+01 8.885E-03 8.42310E-02 9.04255E-02 4.24970E-01 1.67937E+00 -2.557 -0.016 44.476 2453882.7 
J99H11S 4.41103E+01 6.092E-03 1.93750E-02 4.53786E-02 1.84408E+00 2.92779E+00 -2.382  0.041 43.553 2456772.9 
J99H11V 4.29311E+01 6.307E-03 2.61810E-02 5.51000E-02 2.80830E+00 4.82933E+00 -2.410  0.049 43.837 2456426.9 
J99H12H 4.35526E+01 5.977E-03 2.01290E-02 2.27067E-02 4.46405E+00 1.36689E+00 -2.361 -0.012 43.822 2457164.8 
J99H12J 4.30622E+01 5.531E-03 4.88120E-02 7.92903E-02 2.13845E+00 3.87913E+00 -2.093  0.072 43.528 2457127.9 
J99JD2D 4.33042E+01 1.439E-02 6.55380E-02 1.82998E-01 5.40057E-01 1.79451E+00 -2.419 -0.034 43.005 2453852.7 
J99O03Z 4.39680E+01 1.294E-02 8.02240E-02 4.45757E-02 2.40456E+00 4.84584E+00 -0.389 -0.014 43.029 2457170.8 
J99O04A 4.43378E+01 2.875E-02 6.57850E-02 5.45590E-02 2.39042E+00 9.93511E-01 -0.704 -0.003 45.932 2452520.8 
J99O04D 4.14157E+01 3.918E-03 9.42790E-02 2.51310E-01 5.26219E+00 2.57021E+00 -0.707  0.085 43.554 2456572.7 
J99O04G 4.69938E+01 2.425E-02 1.33488E-01 2.48011E-02 1.94287E+00 1.78381E+00 -0.761 -0.011 47.544 2452118.1 
J99O04H 4.04616E+01 1.153E-02 4.00280E-02 4.91921E-01 2.16737E+00 2.75673E+00 -0.950 -0.019 38.975 2452146.8 
J99O04J 3.80307E+01 3.177E-03 2.51350E-02 6.98132E-02 2.22526E+00 5.09788E+00 -0.561 -0.026 38.017 2454740.7 
J99O04K 4.32451E+01 1.389E-02 1.58208E-01 5.23372E-01 2.13593E+00 1.14727E+00 -0.917 -0.047 45.736 2452830.0 
J99RL4V 4.73835E+01 9.586E-01 3.39920E-02 1.93732E-02 2.52572E+00 9.78292E-01 -0.343 -0.005 47.101 2457170.9 
J99RL4W 4.29109E+01 4.934E-03 3.27820E-02 2.37714E-02 6.03884E-03 4.70494E+00  0.327  0.008 43.336 2456602.8 
J99RL4X 4.61108E+01 5.121E-03 1.72120E-01 8.41074E-02 6.60956E-02 4.63886E+00  0.372  0.026 47.777 2456571.9 
J99RL4Y 4.51331E+01 5.341E-03 1.78544E-01 2.38936E-01 5.71297E+00 1.23252E+00  0.412  0.196 37.271 2454293.9 
J99RL5C 4.40625E+01 4.175E-03 5.78230E-02 2.45393E-02 3.29935E+00 4.47502E+00  0.435 -0.007 42.684 2456602.8 
J99RL5G 4.64329E+01 1.942E-02 7.09540E-02 4.24115E-03 5.10477E+00 1.97753E+00 -0.259  0.003 44.676 2453591.6 
J99RL5R 4.40969E+01 2.498E-01 1.01136E-01 2.06298E-02 3.24467E+00 2.57579E+00  0.213 -0.003 40.512 2451906.8 
J99RL5V 4.46109E+01 5.744E-03 1.82751E-01 3.83920E-01 6.14071E+00 4.56596E-01  0.729  0.306 37.017 2456952.9 
J99RL5X 4.69310E+01 1.994E-02 1.41462E-01 1.55683E-02 1.73254E+00 3.25059E+00 -0.299 -0.014 42.808 2456952.8 
J99XE3Y 4.29972E+01 7.125E-03 8.11920E-02 1.25070E-01 4.45818E+00 1.39227E+00  1.701 -0.046 44.601 2457335.0
K00AP5F 4.85848E+01 6.129E-03 2.49555E-01 5.38870E-01 4.12229E-01 3.48062E+00  1.906  0.537 50.279 2457127.8 
K00CA4L 4.44074E+01 5.043E-03 7.66240E-02 2.17119E-02 2.45896E+00 5.37811E+00  2.989  0.011 43.696 2457460.8 
K00CA4P 4.42510E+01 9.279E-03 1.00099E-01 1.65544E-01 2.27957E+00 2.59075E+00  2.848  0.092 45.763 2456364.7 
K00CA5E 4.38572E+01 7.445E-03 5.61970E-02 9.58186E-03 1.33994E+00 4.76649E-01  2.183  0.007 41.554 2456364.6 
K00CA5F 4.38419E+01 4.262E-03 3.62120E-02 9.21534E-03 9.92516E-01 9.75866E-01  2.400  0.009 42.398 2456363.8 
K00CA5G 4.63288E+01 6.176E-03 4.25750E-02 4.88570E-01 5.48152E+00 1.46135E+00  2.552 -0.119 46.948 2456363.8 
K00CA5J 4.41604E+01 7.300E-03 1.07350E-01 2.02353E-01 2.69125E+00 3.97317E+00  2.955  0.053 47.986 2454147.0 
K00CA5L 4.30125E+01 7.721E-03 4.68350E-02 7.28849E-02 1.98379E+00 3.48874E+00  2.603  0.044 44.938 2456365.9 
K00CA5O 4.70459E+01 3.386E-03 1.47260E-01 3.36342E-01 5.36266E+00 9.69757E-01  2.295 -0.031 50.806 2456364.7 
K00CB4N 4.39125E+01 8.628E-03 4.23880E-02 2.70875E-02 1.43962E+00 5.53039E+00  2.677  0.026 44.617 2456364.7 
K00CB4Q 4.60814E+01 7.752E-03 1.13247E-01 4.69668E-02 6.70154E-01 5.54142E-01  3.016  0.034 46.665 2457104.8 
K00F08C 4.39483E+01 8.085E-03 6.40030E-02 1.24791E-02 5.80622E+00 5.05796E-01 -2.766 -0.010 46.566 2457136.9 
K00F08F 4.51040E+01 7.313E-03 9.77650E-02 7.78417E-02 3.11255E+00 1.95175E+00 -2.791  0.030 44.619 2456426.8 
K00F08G 4.39137E+01 6.703E-03 6.85630E-02 1.98618E-02 2.78668E+00 2.16208E+00 -2.705  0.014 43.146 2457105.0 
K00F08H 4.34967E+01 6.308E-03 3.30520E-02 3.62156E-02 1.54043E-01 3.83658E-01 -2.729 -0.010 44.923 2457136.9 
K00F53S 4.30518E+01 3.822E-03 3.55310E-02 3.64774E-02 4.54362E-01 2.26174E+00 -2.323 -0.013 42.507 2457136.9 
K00F53T 4.51251E+01 4.722E-03 1.54248E-01 2.09265E-01 6.16433E-01 4.27066E+00 -2.170 -0.076 39.634 2457166.7 
K00GE6V 4.40427E+01 9.210E-03 6.83780E-02 6.41409E-02 1.74362E+00 1.11057E+00 -2.365  0.053 42.461 2457185.8 
K00GE6X 4.40938E+01 1.039E-02 1.36990E-02 1.18857E-02 6.02139E+00 5.59465E-01 -2.657 -0.008 44.688 2457104.9 
K00GE6Y 4.39642E+01 7.399E-03 2.10790E-02 4.71413E-02 2.35515E-01 1.60448E-01 -2.656 -0.011 44.888 2457104.9 
K00J81F 4.61266E+01 1.067E-02 1.01611E-01 3.04036E-02 3.13873E+00 2.24414E+00 -2.090  0.027 43.974 2456807.9 
K00K04K 4.12593E+01 4.639E-03 8.34510E-02 3.33829E-01 2.54863E+00 5.29247E+00 -1.921  0.332 44.446 2454232.9 
K00K04L 3.85930E+01 6.859E-03 6.19440E-02 3.71860E-01 2.58256E+00 4.00471E+00 -1.842  0.367 39.853 2454590.9 
K00O51B 3.78339E+01 1.784E-02 3.52060E-02 7.78068E-02 2.21400E+00 3.60021E+00 -0.661 -0.021 36.524 2453236.9 
K00O67H 4.41647E+01 9.449E-03 1.89830E-02 9.82446E-02 1.35863E+00 3.47188E+00 -0.663 -0.091 43.570 2452877.6 
K00O67N 4.29849E+01 5.211E-03 2.99810E-02 5.47510E-02 1.01145E+00 1.92309E+00 -0.234 -0.053 44.273 2455120.7 
K00O69U 4.31681E+01 5.295E-03 4.83980E-02 7.71436E-02 1.34839E+00 4.03234E+00 -0.729 -0.067 41.100 2456452.9 
K00P29U 4.24418E+01 1.185E-02 1.82710E-02 1.23569E-02 3.96602E+00 2.06783E+00 -0.959  0.012 41.845 2452133.9 
K00P29W 4.41789E+01 1.141E-02 5.97610E-02 3.07003E-02 2.58283E+00 1.51540E+00 -0.944  0.011 43.229 2452172.7 
K00P29X 4.25804E+01 8.271E-03 5.87320E-02 1.11788E-01 2.36208E+00 4.71965E+00 -0.870  0.011 42.704 2452828.0 
K00P29Y 4.42389E+01 7.441E-03 5.70310E-02 1.43292E-02 7.86515E-01 2.09141E+00 -0.502 -0.014 46.692 2456211.7 
K00P30A 4.70319E+01 1.043E-02 1.36899E-01 7.31293E-03 5.66906E+00 5.08011E+00 -0.441  0.001 44.975 2456903.8 
K00P30C 4.30633E+01 5.841E-03 3.00830E-02 2.18515E-02 1.25334E+00 2.23046E+00 -0.638 -0.021 43.754 2453591.6 
K00P30D 4.65216E+01 4.474E-03 2.29270E-02 8.02328E-02 5.77029E+00 5.35795E+00 -0.479  0.004 45.902 2456926.8 
K00P30F 7.63520E+01 5.338E-03 5.05415E-01 1.10252E-01 5.12598E+00 5.88508E+00 -0.945  0.024 40.335 2452117.0 
K00P30G 4.51354E+01 2.344E-02 1.05376E-01 8.08437E-02 2.27212E+00 5.17970E+00 -0.920  0.005 47.168 2452433.1 
K00P30H 7.67600E+01 2.237E-02 5.00708E-01 1.40604E-01 2.22046E+00 4.21595E+00 -0.824 -0.016 44.700 2454359.7 
K00P30M 4.40055E+01 7.336E-03 5.78290E-02 3.98284E-02 2.26511E+00 1.11329E+00 -0.689 -0.007 45.409 2452462.0 
K00P30N 4.48317E+01 5.984E-03 1.04478E-01 2.64243E-02 2.77595E-01 4.79732E+00 -0.462 -0.018 41.227 2456211.7 
K00QM6C 4.41060E+01 6.153E-03 5.23800E-02 4.64432E-02 1.74062E+00 3.60311E+00 -0.152 -0.045 42.418 2455455.9 
K00QM6E 4.40019E+01 4.418E-03 8.19850E-02 2.08218E-02 2.06841E+00 6.19426E+00 -0.180 -0.016 45.787 2455455.9 
K00Sb0Y 4.36940E+01 8.605E-03 4.57760E-02 3.19046E-02 4.71668E+00 4.95134E+00 -0.941  0.019 44.377 2452496.7 
K00SX1T 4.21729E+01 5.825E-01 1.10227E-01 5.91143E-02 1.79169E+00 5.71000E+00  1.048 -0.041 37.581 2452228.8 
K00W12V 4.34761E+01 7.442E-03 4.06290E-02 3.89208E-02 2.02326E+00 2.49589E+00  1.027 -0.033 45.124 2452590.9 
K00WG9T 4.48817E+01 4.672E-03 1.12460E-02 3.04211E-02 1.92906E+00 3.96836E+00  1.361 -0.017 44.963 2454802.0 
K00WI3L 4.35373E+01 9.346E-03 6.71280E-02 7.50143E-02 1.63487E+00 3.48143E+00  1.228 -0.030 45.600 2454090.8 
K00WI3M 4.49241E+01 4.963E-03 1.14581E-01 1.29905E-01 1.41782E+00 2.60471E+00  1.356 -0.006 49.312 2457422.7 
K00WI3N 4.47274E+01 5.492E-02 1.14203E-01 7.04764E-02 1.68796E+00 1.15300E+00  1.258 -0.031 44.296 2454029.0 
K00WI3O 4.37938E+01 7.432E-03 6.02620E-02 4.26209E-02 2.10246E+00 4.66137E+00  1.471 -0.026 42.198 2456953.0 
K00Y01V 4.38560E+01 5.910E-03 3.41530E-02 1.38754E-02 3.31445E+00 3.64687E-01  1.251 -0.012 44.981 2456953.0 
K00Y01X 4.55909E+01 2.683E-02 7.32360E-02 7.93078E-02 1.13645E+00 5.79935E+00  1.016 -0.010 42.435 2452586.0 
K00Y01Z 4.37071E+01 1.169E+00 3.86270E-02 9.65167E-02 1.67175E+00 5.90438E+00  0.999 -0.062 42.090 2452223.1 
K00Y02A 4.40821E+01 6.632E-03 6.05260E-02 3.25678E-02 2.56684E+00 2.93060E+00  1.221 -0.032 45.047 2456603.0 
K00Y02B 3.87424E+01 3.413E-03 3.01540E-02 6.67239E-02 2.36611E+00 3.56157E+00  1.336 -0.057 38.876 2457071.7 
K00Y02F 4.55705E+01 5.739E-03 7.49630E-02 3.50288E-02 1.41881E+00 1.68435E+00  1.271 -0.004 46.145 2457422.8 
K01DA6B 4.31249E+01 5.145E-03 3.68560E-02 6.62003E-02 2.27025E+00 4.18376E+00  3.063  0.049 44.666 2457127.9 
K01DA6C 4.21939E+01 3.969E-03 6.11870E-02 3.34056E-02 2.11810E+00 6.03699E+00  3.112  0.029 41.234 2456751.9 
K01DA6D 4.40102E+01 8.686E-03 9.40930E-02 3.18348E-02 2.15651E+00 2.69653E-02 -3.128  0.027 41.423 2457104.8 
K01E24S 4.43031E+01 1.002E-02 5.82160E-02 7.04764E-02 1.94854E+00 4.56156E+00  3.052  0.064 46.742 2457104.8 
K01FI5K 4.32386E+01 3.548E-03 3.95170E-02 2.04378E-02 9.90631E-01 2.99746E+00 -2.449  0.006 41.555 2457049.1 
K01FI5L 4.41006E+01 1.068E-02 7.46850E-02 6.21337E-02 1.31882E+00 1.19473E+00  3.134  0.062 41.343 2457104.8 
K01FI5T 4.72171E+01 8.903E-03 1.09735E-01 3.40549E-01 2.93425E-01 2.48392E+00 -2.462 -0.129 44.226 2457460.9 
K01FJ3K 4.39650E+01 7.059E-03 5.87440E-02 6.13134E-02 1.56830E+00 9.61833E-01 -2.368  0.044 43.358 2457166.5 
K01FJ4M 5.40436E+01 1.025E-02 3.65272E-01 5.00700E-01 3.17266E+00 7.72779E-01 -2.674  0.227 34.711 2457105.0 
K01H58Z 4.27174E+01 7.636E-03 3.76430E-02 5.12603E-02 1.54648E+00 3.39275E-01 -2.201  0.030 43.622 2457166.7 
K01H59A 4.36866E+01 1.457E-01 4.84970E-02 1.76802E-02 2.60620E+00 5.19893E+00 -2.394  0.017 45.147 2453856.9 
K01K76F 4.43953E+01 1.335E-02 2.13290E-02 5.60251E-02 8.88757E-01 5.01252E+00 -1.992 -0.014 44.421 2452760.1 
K01K76H 4.61165E+01 2.190E-02 1.20567E-01 5.67057E-02 4.56651E+00 1.21363E+00 -1.892 -0.011 44.537 2452761.1 
K01K76W 4.60134E+01 5.196E-03 2.16173E-01 1.82561E-01 1.07914E+00 4.21933E+00 -1.944 -0.020 39.071 2454591.9 
K01K77A 4.74146E+01 4.416E-03 9.27450E-02 2.08008E-01 4.17397E+00 2.17166E+00 -1.887  0.049 48.613 2453550.8 
K01K77E 4.54413E+01 7.712E-03 1.84517E-01 3.66240E-01 4.19376E+00 5.68455E+00 -1.737  0.129 39.682 2454590.9 
K01K77G 6.16707E+01 2.383E-02 4.49457E-01 2.70142E-01 4.37184E+00 2.71032E-01 -1.981 -0.023 34.625 2452761.1 
K01K77O 4.38979E+01 7.532E-03 1.45846E-01 3.61737E-01 4.28637E+00 2.84454E-01 -1.723  0.104 37.496 2457185.8 
K01OA8K 4.29225E+01 5.117E-03 3.48950E-02 3.48717E-02 2.00334E+00 2.22898E+00 -0.703 -0.015 42.569 2456572.7 
K01OA8Q 4.55189E+01 1.589E-02 3.38985E-01 4.05789E-02 2.29502E+00 6.22182E+00 -2.480  0.041 45.777 2452761.0 
K01OA8Z 4.32991E+01 5.920E-03 5.44470E-02 3.67043E-02 2.27432E+00 1.15354E+00 -0.916  0.002 43.993 2452434.0 
K01OA9G 4.34905E+01 6.892E-03 1.34260E-02 9.54695E-03 5.80617E+00 2.34398E-01 -0.650 -0.002 42.951 2456903.7 
K01OA9M 6.81874E+01 5.531E-01 4.90690E-01 6.19592E-02 5.35539E+00 5.09095E+00 -0.818  0.006 45.600 2452828.0 
K01P47K 3.97555E+01 6.066E-03 6.51500E-02 1.52385E-01 4.32861E+00 2.96207E+00  0.288  0.121 37.729 2454772.8 
K01QT7O 4.29178E+01 9.108E-03 3.67370E-02 1.98444E-02 2.50181E+00 5.52927E+00 -0.070 -0.011 43.225 2454769.7 
K01QT7P 4.52268E+01 5.397E-03 1.20513E-01 2.49757E-02 1.95130E+00 2.86765E+00  0.118 -0.025 44.646 2456571.8 
K01QT7Q 4.43576E+01 5.971E-03 8.21900E-02 7.70388E-02 1.40733E+00 3.68360E+00  0.139 -0.075 43.218 2456570.9 
K01QT7R 4.43986E+01 5.108E-03 2.58380E-02 8.97797E-02 2.58382E+00 3.89292E+00 -0.445 -0.011 43.462 2455456.7 
K01QT7X 4.41496E+01 1.318E-02 2.73180E-02 1.58999E-02 4.87924E+00 1.92475E+00 -0.466  0.013 43.451 2454003.8 
K01QT7Z 4.42792E+01 6.527E-03 6.41430E-02 3.23759E-02 2.79480E-01 4.51950E+00 -0.725 -0.028 42.130 2454679.9 
K01QT8A 4.61699E+01 2.713E-02 1.87469E-01 4.12735E-01 2.04378E+00 3.96827E+00 -0.624 -0.202 37.814 2455421.8 
K01QT8C 4.62658E+01 4.128E-03 1.23392E-01 5.33530E-01 5.84244E+00 6.02313E-02 -0.164  0.171 40.724 2456220.7 
K01QT8D 4.26341E+01 4.550E-03 5.68300E-02 8.77028E-02 1.23360E+00 3.44769E+00 -0.441 -0.089 41.568 2456182.0 
K01QW2Q 4.40005E+01 4.756E-03 5.17210E-02 6.90801E-02 1.33492E+00 6.11502E+00 -0.025 -0.068 43.020 2456618.6 
K01QW2S 4.40157E+01 7.517E-03 3.86440E-02 4.31096E-03 6.08123E+00 6.26378E+00  0.110  0.001 42.395 2456904.0 
K01QW2X 5.81898E+01 7.927E-02 3.88858E-01 4.97942E-01 4.44843E+00 1.13844E+00  0.402  0.412 41.279 2455497.3 
K01RE3W 4.30226E+01 5.276E-03 3.34750E-02 5.17316E-02 2.29448E+00 4.05454E+00  0.531 -0.052 41.722 2456571.9 
K01RE3Z 4.40574E+01 2.481E-03 6.35060E-02 3.70359E-02 1.45211E-01 5.67057E-01  0.573  0.016 41.276 2456306.9 
K01ST1E 4.53860E+01 2.363E-01 1.31774E-01 2.76460E-02 1.86200E+00 4.98782E+00  0.166 -0.028 39.740 2452963.7 
K01U18N 4.42535E+01 3.285E-02 7.42710E-02 6.29540E-02 4.01094E-01 3.89690E+00  0.565  0.010 46.888 2456571.9 
K01XP4R 4.29459E+01 3.642E-03 3.31510E-02 2.15199E-02 3.13849E+00 1.34254E+00  2.043 -0.019 43.993 2457460.7 
K01XP4U 4.34270E+01 4.792E-03 7.79200E-02 1.13621E-01 2.00250E+00 1.27645E+00  2.145  0.018 41.754 2457071.8 
K01XP4X 4.37611E+01 5.175E-03 2.76440E-02 3.05782E-02 1.49545E+00 1.85069E+00  2.142  0.019 43.287 2457071.8 
K02CF4P 5.14426E+01 7.449E-01 1.76885E-01 2.56563E-02 1.16235E+00 8.90729E-01  2.625  0.026 42.646 2456365.9 
K02CF4S 4.31380E+01 9.397E-03 4.92700E-02 2.05600E-02 1.51776E+00 2.46962E+00  3.102  0.021 41.729 2457104.8 
K02CF4T 4.67830E+01 7.046E-03 1.12379E-01 6.16799E-02 2.78329E+00 6.02249E+00 -3.135  0.022 42.329 2456364.8 
K02CF4U 4.37359E+01 8.330E-03 5.90130E-02 5.85034E-02 1.90075E+00 6.78532E-01  2.677  0.042 41.170 2457127.8 
K02CF4Y 4.42815E+01 8.238E-03 7.78690E-02 1.70868E-02 2.11167E+00 4.15415E+00  3.129  0.015 47.729 2457072.0 
K02CF4Z 4.34319E+01 6.849E-03 5.91040E-02 1.75859E-01 2.66899E+00 4.18303E-01 -3.044  0.095 40.888 2457072.0 
K02CM4X 4.61633E+01 1.638E-02 1.32528E-01 2.94210E-01 7.37663E-01 2.35461E+00  1.007  0.079 48.505 2452937.0 
K02CM4Z 4.49810E+01 4.724E-03 6.30160E-02 2.94437E-02 1.16075E+00 4.64413E+00  2.542  0.029 47.796 2456365.8 
K02CM5B 4.40305E+01 6.590E-03 7.97740E-02 6.60084E-02 1.75404E+00 2.03046E+00  3.060  0.065 41.278 2457104.8 
K02CO8Y 4.62042E+01 2.654E-03 1.46176E-01 1.22801E-01 5.24829E+00 5.89591E+00  2.375 -0.033 51.159 2457045.1 
K02CP1D 4.25605E+01 6.400E-03 1.19910E-02 2.49408E-02 8.50237E-01 1.88461E-01  2.818  0.023 42.663 2456365.9 
K02F06V 4.69878E+01 1.074E-02 1.56641E-01 5.39656E-02 5.45949E+00 1.14937E+00  3.139 -0.040 53.786 2457072.0 
K02F36W 4.28863E+01 1.201E-02 2.04220E-02 4.10327E-02 1.00028E+00 2.45208E+00  2.980  0.038 42.101 2457104.8 
K02F36X 4.41699E+01 1.158E-02 4.87980E-02 1.97746E-02 5.25341E+00 1.39071E+00  3.017 -0.016 46.043 2457072.0 
K02G32A 5.08755E+01 4.847E-01 2.90970E-01 2.64068E-01 4.27119E+00 1.12020E+00 -1.987  0.010 40.904 2453180.9 
K02G32H 4.20074E+01 6.162E-03 8.99680E-02 4.65724E-01 3.85096E+00 4.36465E+00 -2.341  0.040 43.311 2455651.8 
K02PE9O 4.40272E+01 6.413E-03 6.22250E-02 1.17286E-02 1.24786E+00 2.18664E+00 -0.143 -0.012 46.458 2456867.9 
K02PE9P 4.09219E+01 1.488E-02 8.96040E-02 6.05839E-01 2.78647E+00 2.18468E+00 -0.201 -0.110 39.149 2455456.8 
K02PF5D 4.32276E+01 7.204E-03 5.70500E-03 1.00636E-01 5.62151E+00 9.21255E-01 -0.336  0.034 43.022 2453266.9 
K02PH0V 4.26623E+01 3.438E-03 1.38310E-02 2.22006E-02 1.54418E+00 4.86167E+00 -0.305 -0.022 42.122 2456916.9 
K02PH0X 4.26562E+01 5.343E-03 4.23630E-02 2.74017E-02 2.07869E+00 1.95819E+00 -0.304 -0.019 43.290 2456952.7 
K02PH0Y 4.30151E+01 8.547E-03 3.28490E-02 5.26391E-02 1.93379E+00 2.18342E+00 -0.272 -0.043 43.402 2456867.9 
K02PH1A 4.43401E+01 7.216E-03 7.72100E-02 4.37729E-02 1.91215E+00 4.92672E-01 -0.355 -0.034 47.459 2456572.7 
K02PH1C 4.47021E+01 6.729E-03 5.89420E-02 6.24304E-02 5.87698E+00 5.38806E+00 -0.258  0.010 43.306 2457334.7 
K02VD0E 4.45420E+01 7.608E-03 6.68050E-02 5.65836E-02 6.22754E+00 4.05288E+00  1.311  0.056 47.188 2456603.0 
K02VD0F 4.57939E+01 3.007E-02 1.16239E-01 3.40828E-01 4.49448E+00 1.95875E+00  1.200  0.058 42.554 2453320.0 
K02VD0T 4.24362E+01 2.803E-03 3.25220E-02 2.02807E-02 5.83952E+00 6.01093E+00  1.300  0.020 43.016 2457046.9 
K02VD1B 4.31262E+01 6.496E-03 4.13430E-02 2.66861E-02 1.51507E+00 2.48359E+00  0.584 -0.022 44.834 2456573.0 
K02VD1D 4.50879E+01 1.728E-02 6.41660E-02 1.48877E-02 1.47512E+00 4.22207E+00  0.613 -0.012 43.858 2456572.0 
K02VD1F 4.41527E+01 2.504E-02 6.01190E-02 3.15381E-02 2.74247E+00 2.82150E-01  1.534 -0.030 43.833 2456953.0 
K02W21L 4.31022E+01 8.500E-03 4.12580E-02 4.45059E-02 1.18339E+00 5.82203E+00  1.581  0.018 41.926 2457071.7 
K02X91H 4.39204E+01 4.830E-03 8.91810E-02 8.71094E-02 1.40450E+00 3.24865E+00  1.923  0.044 47.458 2455920.9 
K03FC7J 4.47082E+01 6.420E-02 2.53269E-01 3.99576E-01 2.83201E+00 1.59649E+00  2.935  0.041 41.021 2453057.9 
K03FC7M 4.37584E+01 1.323E-02 6.08940E-02 7.48397E-02 9.14657E-01 1.35024E+00 -2.491  0.020 43.489 2454228.7 
K03FC8D 3.82598E+01 9.402E-03 2.21840E-02 9.25723E-02 2.60314E+00 5.92714E+00 -3.110  0.051 37.736 2456366.0 
K03FC9M 5.05665E+01 1.507E-02 2.77686E-01 3.12344E-01 3.65945E+00 8.63292E-01 -2.272  0.118 37.440 2457189.9 
K03FC9Z 6.17875E+01 2.660E-02 3.84791E-01 1.01124E-01 4.89216E-01 2.81478E+00 -2.573 -0.007 38.836 2457105.0 
K03FD0A 4.26049E+01 5.356E-03 3.15020E-02 5.04400E-03 5.30945E+00 4.92284E+00 -2.700 -0.005 41.341 2456426.8 
K03G55F 4.55114E+01 1.231E-02 5.33630E-02 1.03812E-01 2.85344E+00 5.02215E+00 -2.461  0.086 46.889 2456365.0 
K03H56X 4.72009E+01 9.629E-03 2.24366E-01 5.15308E-01 3.44779E+00 4.62779E+00 -2.776  0.039 46.519 2454591.9 
K03H56Y 4.25976E+01 6.064E-03 3.65260E-02 4.49422E-02 6.22070E-01 4.32184E+00 -2.576  0.002 42.036 2457136.9 
K03H56Z 4.36050E+01 8.714E-03 4.30500E-03 4.44884E-02 9.96478E-01 1.86106E+00 -2.638  0.021 43.473 2456426.8 
K03H57E 4.42034E+01 8.538E-03 1.01724E-01 1.54706E-01 1.74481E-01 2.90426E+00 -2.482 -0.071 40.614 2457098.0 
K03H57G 4.36176E+01 5.721E-03 3.25520E-02 3.66170E-02 6.33624E-01 3.97558E+00 -2.544  0.001 42.665 2457164.8 
K03H57H 4.40038E+01 6.256E-03 8.61690E-02 2.50280E-02 6.83070E-01 2.65058E+00 -2.597  0.003 40.420 2456426.8 
K03K20O 4.39236E+01 9.430E-03 4.32000E-02 3.11716E-02 3.99167E+00 2.38792E+00 -2.494 -0.007 45.534 2453441.0 
K03L09D 4.72601E+01 2.088E-02 1.75003E-01 1.21615E-01 4.14350E+00 5.73772E+00 -1.893  0.031 40.818 2453528.7 
K03Q90V 4.38504E+01 5.874E-03 5.37390E-02 4.20450E-02 2.40971E+00 5.37141E+00  0.080 -0.031 43.359 2456571.8 
K03Q90X 4.37518E+01 1.273E-02 2.26200E-02 5.58680E-02 1.07067E+00 1.66963E+00 -0.594 -0.056 44.725 2456571.7 
K03Q90Y 4.27411E+01 2.606E-03 5.23040E-02 6.57640E-02 1.81804E+00 7.03507E-01 -0.534 -0.048 44.964 2454741.7 
K03Q91D 4.32455E+01 6.590E-03 3.24240E-02 3.88161E-02 1.41040E+00 3.99302E+00 -0.164 -0.039 42.153 2456867.9 
K03Q91E 4.29735E+01 5.493E-03 4.78910E-02 6.05804E-02 2.42077E-01 5.05163E+00 -0.169 -0.024 41.525 2456926.8 
K03Q91F 4.29516E+01 7.135E-03 3.44250E-02 3.80656E-02 1.04870E+00 4.17455E+00 -0.042 -0.034 42.153 2456952.8 
K03Q91G 4.25368E+01 1.718E-02 1.75120E-02 3.85194E-02 5.41349E-01 6.13961E+00 -0.656 -0.036 42.147 2456572.7 
K03Q91J 4.42508E+01 9.543E-03 4.05140E-02 4.34063E-02 1.46278E+00 6.02969E+00 -0.543 -0.040 44.469 2456952.7 
K03Q91K 6.77378E+01 7.272E-02 4.32220E-01 6.99528E-02 4.81800E+00 1.21044E+00 -0.707  0.050 39.567 2454733.7 
K03Q91L 4.30255E+01 5.926E-03 9.31100E-03 2.68432E-02 2.87276E+00 3.52429E+00 -0.238 -0.000 42.651 2456867.9 
K03Q91N 4.25401E+01 6.314E-03 1.08558E-01 7.55553E-02 3.28872E-01 5.32106E+00 -0.085 -0.032 38.433 2456868.0 
K03Q91O 4.53211E+01 7.419E-03 1.31954E-01 1.24198E-01 2.46179E+00 3.24907E+00 -0.223 -0.058 39.649 2455120.7 
K03Q91Q 3.87695E+01 3.639E-03 7.13150E-02 9.43350E-02 1.01685E+00 7.99012E-01  0.290 -0.064 38.453 2457306.8 
K03Q91R 4.65595E+01 3.979E-03 1.82808E-01 6.09818E-02 4.76836E+00 2.29650E-01 -0.535  0.052 39.742 2456916.8 
K03Q91S 4.61584E+01 8.599E-03 1.42018E-01 6.65494E-02 3.41835E+00 2.84162E+00 -0.200  0.032 39.697 2456867.9 
K03Q91T 4.41744E+01 6.134E-03 8.27060E-02 3.29867E-03 2.53982E+00 3.02659E+00  0.044 -0.002 41.417 2456952.8 
K03Q92A 3.82155E+01 4.649E-03 5.90950E-02 5.98822E-02 1.91597E+00 5.18759E+00 -0.371 -0.046 37.279 2456156.1 
K03QB1Y 4.33086E+01 8.003E-03 3.65130E-02 5.14698E-02 1.67429E+00 3.82391E+00  0.161 -0.053 42.348 2456571.9 
K03QB1Z 4.30064E+01 8.147E-03 6.07480E-02 4.64258E-02 5.69052E+00 2.92378E-01 -0.081  0.024 40.459 2456604.6 
K03QB2A 4.26409E+01 7.157E-03 1.17921E-01 2.79445E-01 1.20951E-02 3.21106E+00 -0.208 -0.060 47.412 2455119.7 
K03QB2B 4.40571E+01 7.343E-03 1.07935E-01 1.97955E-01 2.39058E-01 5.55559E+00  0.262  0.004 40.347 2456928.0 
K03QB2E 4.30272E+01 6.477E-03 4.32700E-02 7.37751E-02 1.64721E+00 7.08150E-01 -0.362 -0.068 44.698 2456572.7 
K03QB3X 4.96069E+01 9.376E-03 2.52650E-01 1.17827E-01 2.75895E+00 4.41568E-01 -0.494  0.015 58.983 2454592.0
K03SV7N 4.24923E+01 4.845E-03 4.23800E-02 2.61450E-02 3.76014E+00 1.52519E+00  0.102  0.012 41.649 2454800.8 
K03SV7Q 4.26447E+01 5.431E-03 7.98060E-02 4.98571E-01 3.07714E+00 3.36690E+00  0.120 -0.106 39.241 2456220.8 
K03T58J 4.44047E+01 1.101E-02 8.64920E-02 1.66679E-02 6.49873E-01 2.06769E-01  1.287  0.010 40.888 2453764.6 
K03T58K 4.30788E+01 6.642E-03 6.50810E-02 5.85732E-02 1.17698E+00 3.63570E+00  1.470  0.018 45.830 2457071.7 
K03T58L 4.35396E+01 6.399E-03 4.50160E-02 1.35071E-01 4.45408E+00 3.93891E+00  1.566 -0.032 41.854 2457335.0 
K03Uf3Y 4.72475E+01 4.448E-03 2.09279E-01 3.62034E-01 5.95622E+00 6.01950E+00  0.486  0.263 41.152 2457229.1 
K03US4N 4.26161E+01 3.082E-03 3.40400E-03 5.35816E-02 6.28458E-01 6.17899E+00  1.201  0.030 42.505 2457422.8 
K03UT1T 4.27866E+01 1.454E-02 6.19860E-02 2.81173E-02 8.92579E-01 3.58395E+00  1.043  0.004 45.299 2456572.9 
K03UT1Y 4.92208E+01 1.021E-03 1.61905E-01 6.18021E-02 6.25199E+00 2.93093E-01  1.233  0.060 43.864 2456603.0
K03UT1Z 4.51432E+01 6.920E-03 1.32749E-01 9.31308E-02 3.94163E+00 5.52782E+00  1.224 -0.037 46.822 2456927.0 
K03UT2B 4.70740E+01 6.852E-03 5.55010E-02 3.36499E-01 4.92218E-01 3.38898E+00  0.780  0.097 49.684 2456573.0 
K03UT2J 5.57343E+01 1.489E-02 3.17897E-01 1.93086E-01 3.39660E+00 3.87168E+00  0.580 -0.066 38.706 2456621.8 
K03UT2N 4.49137E+01 1.687E-02 1.08519E-01 1.54113E-02 4.11339E-01 1.28793E+00  1.236  0.012 40.418 2457422.8 
K03WI8U 4.41319E+01 4.256E-03 3.94200E-02 6.58687E-02 1.46704E+00 5.47522E+00  1.852  0.026 43.465 2457460.7 
K03YH9K 4.16534E+01 5.352E-03 1.43705E-01 3.42277E-01 4.36617E+00 4.99613E+00  1.393 -0.057 41.487 2456245.9 
K03YH9L 3.88068E+01 9.528E-03 1.84700E-03 4.40521E-02 4.57529E+00 3.00650E+00  1.308  0.006 38.735 2454036.9 
K03YH9M 4.09604E+01 9.430E-03 5.55570E-02 4.08651E-01 1.27250E+00 5.00679E+00  1.315  0.027 40.329 2453763.8 
K03YH9N 4.42599E+01 5.881E-03 4.65300E-03 4.82933E-02 1.15656E+00 3.89420E+00  1.550  0.018 44.451 2456603.0 
K03YH9P 4.40381E+01 6.859E-03 8.04050E-02 1.65632E-02 1.15513E+00 3.11716E-02  2.121  0.014 41.807 2456363.8 
K03YH9R 4.34208E+01 7.138E-03 5.22490E-02 1.71444E-01 1.82230E+00 4.96895E-01  2.132  0.057 41.180 2456363.8 
K03YH9S 4.35851E+01 6.233E-03 2.45510E-02 6.50659E-02 1.51090E+00 2.24495E+00  2.117  0.038 43.611 2456365.7 
K03YH9T 4.35444E+01 6.187E-03 2.61490E-02 2.93913E-02 4.94347E+00 6.00306E+00  2.118 -0.010 44.465 2456363.8 
K03YH9U 4.67330E+01 5.712E-03 1.59392E-01 8.47532E-02 2.20716E+00 5.69211E+00  2.214  0.001 40.247 2456686.0 
K03YH9V 4.70285E+01 7.267E-03 2.18220E-01 2.71713E-01 1.91789E+00 1.17326E+00  2.161  0.073 39.447 2456363.8 
K03YH9X 4.35810E+01 5.111E-03 4.26390E-02 8.46659E-02 1.95702E+00 9.47941E-01  2.148  0.018 42.171 2456365.6 
K04D64H 4.64423E+01 1.368E-02 9.33260E-02 6.14356E-02 2.35113E+00 2.67699E+00  2.557  0.013 49.640 2456365.8 
K04D71M 4.30920E+01 1.260E-02 3.45380E-02 4.01600E-02 1.84235E+00 5.27746E+00 -3.058  0.040 44.149 2457097.9 
K04D77G 4.37946E+01 1.176E-02 1.29721E-01 8.32365E-01 6.15801E+00 5.16317E+00 -3.138 -0.140 44.568 2457097.8 
K04E95P 4.35401E+01 6.939E-02 3.47950E-02 1.78338E-01 3.00066E+00 2.05125E+00 -2.699  0.099 43.341 2453439.9 
K04E95S 4.52842E+01 4.865E-03 1.39681E-01 6.13134E-02 6.51287E-01 3.67783E+00 -2.696  0.012 40.198 2456807.8 
K04H79C 4.63985E+01 8.341E-03 1.60639E-01 2.52375E-02 1.19483E+00 2.73149E+00 -2.193  0.006 39.026 2454625.7 
K04H79D 4.59417E+01 8.454E-03 3.17620E-02 2.27765E-02 2.77788E+00 4.05452E+00 -2.121  0.023 47.226 2456453.6 
K04H79E 4.43111E+01 9.465E-03 9.79810E-02 5.39132E-02 1.09642E+00 2.83921E+00 -2.040  0.000 40.121 2457128.0 
K04H79G 4.41993E+01 6.163E-03 2.34820E-02 6.27795E-02 9.82795E-01 3.28536E+00 -2.059 -0.005 43.163 2457128.0 
K04H79H 4.32542E+01 6.192E-03 5.92130E-02 1.50273E-01 3.88065E+00 1.73189E+00 -2.024  0.058 42.533 2457185.8 
K04H79K 4.39005E+01 7.271E-03 7.92880E-02 3.39467E-02 1.20436E+00 3.18350E+00 -2.442  0.017 40.886 2456366.0 
K04H79L 4.21087E+01 8.635E-03 7.35100E-02 2.92465E-01 3.53420E+00 5.46927E+00 -2.566  0.062 40.346 2455004.8 
K04H79Q 6.32832E+01 1.723E-02 4.22514E-01 1.12958E-01 6.49908E-01 3.02813E+00 -2.268 -0.026 37.193 2457166.6 
K04K19D 3.82568E+01 6.670E-03 1.70720E-02 3.71057E-02 8.21177E-02 1.19489E+00 -2.092 -0.031 38.891 2454591.9 
K04K19E 4.43598E+01 9.455E-03 4.98130E-02 2.05600E-02 5.10395E+00 4.50480E+00 -2.230 -0.018 42.675 2454624.7 
K04K19F 4.41225E+01 1.109E-02 6.34750E-02 1.88496E-03 5.71443E+00 4.85320E+00 -2.205 -0.002 41.369 2454624.8 
K04K19G 4.32700E+01 1.150E-02 2.20870E-02 1.68075E-02 5.21647E+00 4.73726E+00 -2.028 -0.014 42.459 2457128.0 
K04K19H 4.07716E+01 6.386E-03 1.17209E-01 6.14879E-01 4.06587E+00 3.93462E+00 -2.171  0.027 43.995 2454945.1 
K04K19J 4.69749E+01 1.050E-02 2.35721E-01 4.26227E-01 4.12969E+00 8.12939E-01 -1.936  0.100 37.039 2456807.9 
K04K19K 4.23880E+01 5.583E-03 1.42670E-01 7.82780E-02 4.15488E+00 3.82150E+00 -2.136 -0.002 46.584 2455276.0 
K04L31W 4.62829E+01 8.500E-01 4.13900E-02 5.33896E-02 2.17684E+00 4.00742E+00 -1.575  0.030 45.998 2453585.9 
K04M08T 4.31052E+01 1.500E-02 4.24210E-02 3.90779E-02 1.52254E+00 4.96337E-01 -1.056 -0.021 44.931 2457185.9 
K04M08U 4.48615E+01 9.235E-03 8.09460E-02 6.24653E-02 1.91541E+00 5.88885E+00 -1.046 -0.010 47.847 2456452.9 
K04M08V 4.72341E+01 7.197E-03 1.75028E-01 4.74817E-01 1.92412E+00 3.36978E+00 -1.071 -0.067 38.987 2454624.9 
K04O14J 5.53001E+01 3.708E-02 2.90719E-01 3.92071E-01 1.81874E+00 2.28581E+00 -1.078 -0.101 44.895 2454292.9
K04O14L 4.87987E+01 1.495E-02 3.05196E-01 3.70271E-01 2.15354E+00 3.20097E+00 -0.786 -0.089 34.040 2456572.7 
K04O15P 3.85842E+01 7.583E-03 5.53200E-02 4.00483E-01 5.04716E+00 1.63054E+00 -1.176  0.015 38.512 2454590.0 
K04O15S 5.57599E+01 1.500E-02 3.16667E-01 7.41416E-02 2.15728E+00 3.53982E+00 -1.005  0.003 38.987 2454624.9
K04PA7S 4.80560E+01 1.619E-02 2.44197E-01 4.27990E-01 2.44472E+00 2.65492E+00 -0.388 -0.135 38.673 2456867.9 
K04PA7X 4.35805E+01 8.014E-03 5.42490E-02 5.31627E-02 1.14338E+00 3.56431E+00 -1.038 -0.043 41.492 2453853.8 
K04PA7Y 4.41601E+01 1.384E-02 9.62920E-02 2.75238E-02 1.42206E+00 2.96083E+00 -0.991 -0.019 41.315 2454678.8 
K04PA8B 4.50760E+01 6.000E-03 1.08770E-01 3.52626E-01 2.57316E+00 4.77498E+00 -0.244 -0.123 43.180 2455116.7 
K04PB2A 3.89230E+01 3.791E-03 1.08223E-01 5.74737E-01 2.78527E+00 3.96982E+00 -0.190 -0.111 35.371 2455455.9 
K04PB7T 4.29832E+01 6.470E-03 4.13260E-02 2.16072E-02 2.21657E-03 3.40109E+00 -0.742 -0.014 43.913 2456571.6 
K04PB7U 4.28152E+01 8.228E-03 1.39510E-02 3.26900E-02 4.04306E-01 5.83080E+00 -0.728 -0.030 42.340 2456571.6 
K04PB7V 4.60712E+01 1.670E-02 1.53438E-01 7.54506E-02 5.74608E+00 5.48573E+00 -0.642 -0.010 40.151 2456451.9 
K04PB7W 4.36137E+01 7.548E-03 6.05930E-02 3.25155E-02 1.42017E+00 1.28004E+00 -0.712 -0.028 46.162 2456571.7 
K04PB7X 4.42635E+01 1.640E-02 9.98720E-02 6.53975E-02 2.09600E+00 1.27901E+00 -0.649 -0.027 46.855 2456572.8 
K04Q29E 4.08746E+01 7.175E-03 8.38220E-02 4.21061E-01 5.54779E+00 6.17876E+00 -0.496  0.117 37.665 2456952.7
K04Q29G 4.84734E+01 1.052E-02 2.35425E-01 4.73578E-01 5.58320E+00 5.81896E+00 -0.470  0.129 39.034 2456952.7 
K04Q29H 5.07793E+01 8.556E-03 2.26713E-01 2.09649E-01 5.70161E+00 3.27790E-01 -0.397  0.044 39.320 2456952.7 
K04U10D 4.28422E+01 8.770E-03 3.67930E-02 6.10167E-02 9.55271E-01 3.62360E+00  1.063  0.006 44.294 2456952.9 
K04VD1A 4.55393E+01 1.772E-02 9.61820E-02 1.33692E-02 3.62346E+00 3.22373E+00  0.864 -0.005 41.310 2456218.9 
K04VD1B 4.41885E+01 1.093E-02 7.18230E-02 3.04909E-02 8.79402E-01 3.61875E+00  0.861 -0.000 46.930 2456980.8 
K04VD1C 4.39479E+01 1.627E-02 7.40080E-02 8.56957E-03 2.17634E+00 4.90043E+00  0.854 -0.008 40.704 2455920.7 
K04VD1D 4.63625E+01 5.018E-03 1.27811E-01 6.37220E-02 6.30779E-01 5.75503E+00  1.012  0.023 42.221 2456572.0 
K04VD1G 6.41004E+01 4.291E-02 5.06381E-01 2.38098E-01 7.45674E-01 6.02718E+00  0.777  0.006 32.061 2454031.8 
K04XJ0R 5.75541E+01 2.986E-01 1.12285E-01 8.14056E-01 4.40464E+00 4.94235E+00  1.332 -0.087 57.545 2457046.9 
K04XJ0X 4.51800E+01 7.688E-02 4.85317E-01 2.59181E-02 1.25358E+00 5.08879E+00  1.304  0.001 40.968 2453729.9 
K05B49W 4.40803E+01 8.400E-03 7.81410E-02 3.67043E-02 1.02924E+00 2.12564E+00  2.344  0.036 41.539 2456365.8 
K05C81E 4.27139E+01 1.048E-02 4.66870E-02 5.38260E-02 1.81219E+00 7.46163E-01  2.516  0.036 40.720 2456364.7 
K05C81G 5.38429E+01 8.237E-03 2.37553E-01 4.56456E-01 2.35033E+00 9.95641E-01  2.551  0.105 43.353 2456365.8 
K05ET6E 4.41379E+01 4.618E-03 6.93430E-02 5.75261E-02 5.96904E+00 5.07587E+00  2.556  0.015 45.784 2456364.7 
K05ET6P 5.62340E+01 1.993E+00 2.17205E-01 5.34594E-02 2.39433E+00 2.61241E-01  2.718  0.018 44.052 2453530.5 
K05ET7X 4.40259E+01 5.267E-03 1.12314E-01 8.37758E-02 4.93649E-01 4.00731E+00  2.780  0.064 44.194 2457460.7 
K05EU2N 4.49836E+01 7.199E-03 8.30010E-02 5.33373E-02 8.34739E-01 1.69873E-01 -2.739  0.023 47.934 2457105.0 
K05EU3M 4.35544E+01 7.380E-03 1.95840E-02 9.77733E-02 1.97648E+00 1.87921E+00 -2.658  0.099 42.721 2456426.8 
K05EU4F 8.64188E+01 2.290E-02 5.53959E-01 3.26411E-01 2.71277E-01 3.46039E+00 -3.013 -0.047 40.049 2453472.9 
K05EU4O 4.56267E+01 4.465E-03 6.82030E-02 5.96030E-02 1.63909E+00 2.61159E+00 -2.867  0.060 43.436 2454915.9 
K05EV8C 4.37406E+01 9.837E-03 3.47130E-02 4.41917E-02 1.90670E+00 5.04774E+00  2.808  0.036 44.531 2456015.8 
K05GI6X 4.39578E+01 6.465E-03 1.89030E-02 6.59909E-02 2.77349E+00 1.17560E+00 -3.099  0.027 43.352 2456366.0 
K05GI7C 4.40971E+01 7.380E-03 1.24515E-01 4.18704E-02 3.81878E-02 3.46942E+00 -2.263 -0.031 39.120 2457461.0 
K05GI7D 4.30224E+01 8.638E-03 2.02200E-02 1.22522E-02 6.18630E+00 5.93641E+00  2.835  0.003 43.884 2457072.0 
K05JH4Z 4.26091E+01 7.323E-03 7.35070E-02 1.13638E-01 1.03304E+00 4.24558E+00 -2.343  0.029 41.735 2457461.0 
K05JH5A 4.24366E+01 9.330E-03 1.06887E-01 2.48901E-01 3.92860E+00 3.40796E+00 -2.264  0.024 46.893 2457166.6 
K05JH7H 4.45280E+01 1.595E-02 9.43060E-02 5.71595E-02 2.04991E+00 1.04184E+00 -2.430  0.057 41.306 2456773.7 
K05JH9P 4.29325E+01 1.428E-02 2.75570E-02 3.65646E-02 2.40625E+00 3.70010E-01 -2.407  0.037 42.368 2456773.8 
K05JH9R 4.68841E+01 1.187E-02 1.15495E-01 6.53626E-02 1.24100E+00 1.05364E+00 -2.361  0.030 46.466 2457461.0 
K05JI5Y 4.40771E+01 4.677E-02 6.84840E-02 3.73326E-02 5.56533E-01 1.91471E+00 -1.923 -0.023 44.807 2454594.0 
K05JI6B 4.14693E+01 6.329E-03 1.05663E-01 3.52906E-01 4.16085E+00 6.42735E-01 -1.921  0.077 37.403 2457185.8 
K05JI6J 4.46359E+01 9.553E-03 9.43080E-02 7.22741E-02 1.11293E+00 4.15959E+00 -1.870 -0.011 41.691 2454236.9 
K05JI6K 4.72696E+01 7.650E-03 2.44045E-01 4.75637E-01 1.10218E+00 4.00335E+00 -1.847 -0.086 37.340 2455276.0 
K05L54A 4.43172E+01 1.538E-02 6.69970E-02 1.38178E-01 1.23332E+00 3.46242E+00 -1.876 -0.005 41.454 2456452.8 
K05L54B 4.36895E+01 1.699E-02 4.68180E-02 5.24297E-02 1.67679E+00 2.98720E+00 -1.853  0.020 41.694 2456452.8 
K05L54C 6.73559E+01 4.575E-02 4.62842E-01 3.91704E-01 1.14424E+00 4.13367E+00 -1.983 -0.003 42.143 2454594.0 
K05NC5U 8.08358E+01 2.130E-02 5.08351E-01 6.48634E-01 5.18879E+00 6.26338E+00 -0.822  0.201 40.565 2457223.0 
K05P21L 4.65150E+01 2.254E-02 1.49054E-01 8.26588E-02 6.72214E-01 3.70509E+00 -0.533 -0.079 44.120 2456867.9 
K05P21S 4.44495E+01 6.304E-03 7.99430E-02 4.53437E-02 3.29187E+00 4.40179E+00 -0.225  0.017 44.373 2456926.8 
K05P21T 7.48427E+01 1.439E-01 5.20744E-01 1.37933E-01 3.09201E+00 1.87152E+00 -0.277  0.029 43.445 2454763.8 
K05R43Q 4.13733E+01 1.918E-03 9.48570E-02 3.52522E-01 1.15710E+00 4.69068E+00  0.738 -0.142 39.550 2457032.8 
K06A98O 3.79660E+01 2.995E-03 8.82700E-02 4.16366E-01 2.20025E+00 1.46782E+00  2.415  0.103 36.552 2456363.8 
K06BS4R 4.38022E+01 3.245E-03 3.93340E-02 2.01760E-02 2.66250E-01 1.80064E+00  2.278  0.018 42.122 2455652.8 
K06BS4S 5.95644E+01 1.635E-02 4.38701E-01 7.98488E-02 5.72363E+00 4.33908E+00  2.399  0.014 44.182 2456365.8 
K06C69H 4.57458E+01 5.131E-03 3.64340E-02 3.12588E-02 7.15620E-01 1.13562E+00  2.482  0.031 44.390 2456364.7 
K06HC2N 4.58831E+01 9.688E-03 1.85685E-01 1.35944E-01 5.53749E+00 2.78452E+00  2.618 -0.032 38.384 2457460.7 
K06HC2P 4.62451E+01 9.660E-03 1.64731E-01 1.58633E-01 7.11379E-01 2.57460E+00 -2.321 -0.014 39.798 2457461.0 
K06HC2Q 9.10667E+01 3.583E-02 5.86133E-01 3.77724E-01 3.78963E+00 6.03524E+00 -2.335  0.071 39.049 2456829.9 
K06HC2R 6.20345E+01 5.112E-01 3.72823E-01 6.06153E-02 8.78302E-01 2.53537E+00 -2.498  0.013 39.743 2454297.5 
K06HC2T 3.89618E+01 1.094E+00 9.07810E-02 1.25472E-01 2.99259E+00 2.41908E+00 -2.432  0.096 38.505 2453970.5 
K06HC2V 8.11614E+01 2.985E-02 5.37214E-01 2.79898E-01 7.10332E-01 4.14278E+00 -2.225 -0.061 41.807 2457166.6 
K06HC2W 4.54581E+01 6.511E-03 6.61720E-02 2.67908E-02 8.05958E-01 2.15468E+00 -2.087 -0.006 44.267 2457137.0 
K06HC3A 4.27788E+01 6.436E-03 4.61930E-02 5.76482E-02 9.08374E-01 2.87501E+00 -1.997 -0.013 41.023 2454236.9 
K06HC3B 4.40858E+01 5.886E-03 8.99260E-02 3.14508E-02 2.02018E+00 2.20864E+00 -2.075  0.026 40.122 2456450.8 
K06HC3E 4.40572E+01 3.807E-01 6.73310E-02 7.38972E-02 1.47328E+00 2.71919E+00 -2.173  0.034 41.095 2453970.6 
K06J58U 4.62448E+01 8.194E-03 1.25905E-01 1.22766E-01 4.16247E+00 4.42347E+00 -2.018  0.011 47.732 2457128.0 
K06J58V 4.49573E+01 4.844E-03 6.08380E-02 5.53269E-03 2.52825E+00 1.61366E+00 -1.977  0.005 42.257 2457185.8 
K06QI1R 4.66120E+01 6.052E-03 2.01555E-01 1.71723E-01 5.08104E+00 5.33024E-01  0.389  0.176 40.710 2456952.8 
K06QI1S 5.65313E+01 1.029E+00 4.22534E-01 2.58466E-01 4.02695E+00 1.49807E+00  0.150  0.171 36.961 2454090.8 
K06Sf5E 4.25991E+01 8.073E-03 2.71930E-02 3.23183E-01 3.64756E+00 1.03114E+00 -0.084  0.182 42.503 2457334.7 
K06Sf5F 4.31979E+01 1.501E-02 7.70060E-02 2.74226E-01 4.69752E+00 2.11429E+00 -0.206  0.276 40.614 2454709.8 
K06Sf5H 4.97555E+01 9.093E-03 2.53844E-01 4.37152E-01 5.41682E+00 1.19904E+00 -0.0435 0.341 37.509 2456571.8
K06TC1K 3.85020E+01 6.820E-01 2.09790E-01 4.76004E-01 3.04145E+00 5.12132E+00  0.475 -0.286 34.980 2454114.6 
K06UW1O 4.36401E+01 1.257E-02 7.32620E-02 4.06138E-02 1.15152E+00 3.99131E+00  0.076 -0.035 42.396 2454822.7 
K06WK6F 4.35072E+01 4.129E-03 4.91100E-02 3.58840E-02 1.01423E+00 3.22148E+00  2.328  0.035 44.087 2456364.7 
K06WK6G 5.03982E+01 1.645E-02 2.90546E-01 2.49495E-01 5.53662E+00 2.14019E+00  2.364  0.010 39.578 2455217.9 
K07C79Q 4.54352E+01 6.749E-03 7.69450E-02 2.06647E-02 6.22678E+00 4.13641E+00  2.479  0.012 45.231 2456364.7 
K07C79R 4.71491E+01 6.064E-03 2.18785E-01 3.81686E-01 2.32609E+00 6.23549E+00  2.674  0.139 37.412 2457071.9 
K07C79S 4.41686E+01 7.933E-03 3.52190E-02 2.68781E-02 5.76465E+00 2.40918E+00  2.615  0.000 42.990 2457097.7 
K07DA1S 4.39953E+01 5.927E-03 8.64860E-02 2.42426E-02 4.62320E-01 3.76782E+00  2.575  0.021 43.949 2456364.7 
K07F51M 4.55465E+01 8.799E-03 1.60895E-01 5.10020E-01 1.86111E+00 5.97285E+00  2.967  0.475 43.765 2457136.9 
K07F51O 5.03915E+01 1.167E-02 2.87862E-01 4.87732E-01 7.54436E-01 2.62723E+00  3.098  0.377 36.425 2457423.0 
K07F51P 4.47567E+01 4.221E-03 2.01594E-01 4.46909E-01 1.25683E+00 9.80770E-01  3.024  0.450 37.528 2456744.9 
K07H90V 4.39021E+01 3.158E-01 6.72170E-02 5.13650E-02 1.55245E+00 2.07492E+00 -1.931  0.018 41.346 2457166.8 
K07L38E 5.40599E+01 1.229E-02 2.26911E-01 6.27725E-01 3.37772E+00 9.35235E-01 -1.800  0.586 42.019 2457164.9 
K07L38H 1.33907E+02 5.489E-02 7.25180E-01 5.96850E-01 2.14546E+00 2.27139E+00 -1.838  0.475 36.819 2456480.5 
K07L38J 7.23279E+01 3.064E-02 4.69465E-01 5.50477E-01 2.40520E+00 2.05933E+00 -1.767  0.499 38.378 2457164.9 
K07RV4L 4.03889E+01 7.664E-03 3.79800E-02 3.67514E-01 3.68717E+00 4.03817E-01 -0.211  0.268 40.874 2455037.9 
K07RV4M 7.07976E+01 5.601E-02 4.84346E-01 3.64529E-01 3.65502E+00 1.32416E+00 -0.132  0.228 45.168 2456567.9 
K07RW6W 4.59227E+01 1.320E-02 2.35493E-01 3.57792E-01 4.61301E+00 1.25753E+00 -0.260  0.354 35.169 2455003.9 
K07RW6X 4.60962E+01 7.437E-03 1.56517E-01 4.36838E-01 4.61542E+00 9.14273E-01 -0.277  0.432 39.456 2455004.9 
K07RW6Y 3.88175E+01 3.156E-03 6.77650E-02 4.44692E-01 4.05351E+00 3.14912E+00 -0.183  0.409 37.562 2456567.9 
K07RW6Z 5.26675E+01 1.114E-02 3.46445E-01 6.50449E-01 5.17312E+00 1.80982E+00 -0.147  0.576 36.868 2456570.9 
K07Tf7Z 4.15327E+01 8.608E-03 1.31837E-01 3.88807E-01 1.26618E+00 5.26077E-01  0.686 -0.228 38.711 2456952.9 
K07Tf8D 4.82580E+01 1.090E-02 1.88912E-01 2.63422E-01 2.08178E+00 4.84592E+00  0.691 -0.265 39.149 2456987.7
K07VU2J 4.31553E+01 8.117E-03 6.79020E-02 1.52053E-01 1.03372E+00 5.78657E+00  0.457 -0.086 40.236 2456573.0 
K07VU5K 5.72061E+01 6.040E-02 3.64139E-01 3.53621E-01 3.00802E+00 2.51142E+00  0.890 -0.310 51.579 2454764.0 
K08AB8Q 4.14938E+01 2.364E-03 6.15670E-02 4.29019E-01 5.45321E+00 3.45027E+00  2.438 -0.060 38.971 2457066.9 
K08J41O 8.73736E+01 4.282E-02 5.43251E-01 8.52000E-01 2.67137E+00 2.55799E+00 -1.562  0.805 42.975 2456489.0 
K08Q43B 4.16699E+01 1.842E-02 7.58280E-02 4.59859E-01 5.59350E+00 9.70508E-01 -0.133  0.248 38.716 2455016.9 
K08SQ6P 4.09927E+01 2.326E-03 1.20370E-01 3.40426E-01 2.46442E+00 4.14229E+00  0.206 -0.275 36.066 2457003.8 
K09DE3L 4.35463E+01 3.953E-03 4.71280E-02 1.92283E-01 1.94430E+00 5.63884E+00 -2.956  0.192 44.350 2457072.0 
K09DE3M 5.43838E+01 1.089E+00 3.41672E-01 2.84820E-01 2.54911E+00 3.18784E-01 -3.104  0.179 36.360 2454953.0 
K09DE3O 4.40288E+01 9.024E-01 1.18848E-01 2.02161E-01 1.31039E+00 3.81386E+00 -3.073  0.194 45.183 2454948.9 
K09DE3R 4.68896E+01 7.441E-03 1.59294E-01 1.66644E-01 1.44477E+00 3.50401E+00 -2.943  0.161 46.114 2457072.0 
K09DE3S 4.92398E+01 4.805E-02 2.43002E-01 1.92021E-01 1.71695E+00 1.33228E+00 -2.885  0.195 37.669 2457072.0
K09DE3T 3.82112E+01 5.512E-01 1.17031E-01 5.25885E-01 2.88676E+00 1.50807E+00 -3.071  0.196 35.854 2454948.8 
K09K30K 6.00746E+01 9.631E-02 3.72385E-01 2.48936E-01 4.53368E+00 4.59509E+00 -1.905 -0.040 50.946 2455716.8 
K09K30L 4.56023E+01 1.632E-01 1.95095E-01 4.04148E-01 4.45855E+00 3.14631E+00 -1.926 -0.043 54.417 2455358.9 
K09K30O 4.42619E+01 7.762E-03 7.10420E-02 1.63642E-01 9.41605E-01 6.01250E+00 -1.898 -0.050 46.826 2455716.0 
K09K36X 6.74938E+01 2.640E+00 3.26850E-01 3.27337E-01 2.48786E+00 7.26301E-01 -3.109  0.217 45.434 2455006.9 
K09K36Y 4.17029E+01 1.949E+00 8.48140E-02 4.30503E-01 5.94686E-01 2.07253E+00 -3.080  0.219 38.566 2455006.9 
K09K37A 4.76020E+01 2.239E+00 1.81954E-01 2.65377E-01 2.23196E+00 9.64486E-01 -3.106  0.221 38.942 2455006.9 
K09M10G 4.70605E+01 9.938E-01 3.33852E-01 3.48664E-01 1.47473E+00 3.24198E+00 -1.037 -0.221 32.666 2455068.5 
K09UF6F 4.28843E+01 8.546E-03 1.95470E-02 2.26020E-02 1.30355E+00 4.96651E-01  0.694 -0.013 42.504 2456572.0 
K10A02H 4.05281E+01 2.146E-03 4.46470E-02 3.14543E-01 2.22770E+00 9.09421E-01  2.288  0.028 39.252 2457122.8 
K10D93N 5.51974E+01 1.463E-02 1.85985E-01 7.08551E-01 1.59048E+00 5.47859E-01  2.961  0.712 47.583 2455631.9 
K10F86X 4.67973E+01 4.319E-03 6.01130E-02 4.39439E-01 5.42686E+00 6.16855E+00 -2.470 -0.448 46.395 2456069.6 
K10JC4K 3.96473E+01 5.500E-02 3.08710E-02 2.71346E-01 4.84263E+00 2.17033E+00 -2.034 -0.160 40.792 2455686.8 
K10K39Z 4.51996E+01 2.230E-02 5.49560E-02 4.55321E-01 9.28096E-01 5.55791E+00 -1.897 -0.143 46.324 2456006.9 
K10L68P 3.63109E+01 2.606E-02 3.05720E-02 1.87710E-01 4.57604E+00 5.24663E+00 -1.906 -0.038 35.548 2455716.8 
K10P81P 5.15950E+01 1.142E-02 2.64480E-01 5.40930E-01 3.00328E+00 2.94921E+00 -0.412  0.152 37.990 2455854.8 
K10R43F 4.93730E+01 7.298E-03 2.47222E-01 5.34821E-01 4.41952E-01 3.35061E+00 -0.295 -0.389 53.078 2457235.1
K10R45N 4.01944E+01 8.253E-01 8.45720E-02 5.72014E-01 2.15400E+00 5.83676E+00 -0.317 -0.394 41.077 2455512.6 
K10R64F 4.29618E+01 9.849E-03 1.73277E-01 5.00752E-01 2.28699E+00 3.65727E+00  0.043 -0.409 36.002 2456163.8 
K10R64N 4.08891E+01 3.019E-03 8.34780E-02 3.46832E-01 1.19614E+00 7.01029E-01  0.218 -0.295 41.024 2457334.7 
K10R64O 4.68603E+01 3.075E-03 1.21520E-01 2.97544E-01 1.06207E+00 5.45785E+00  0.251 -0.213 41.166 2457033.8 
K10RI8D 4.04008E+01 6.214E-03 5.91600E-02 4.87889E-01 1.13754E+00 6.22791E+00  0.046 -0.439 39.130 2456629.7 
K10RI8E 4.60041E+01 1.406E-02 1.47111E-01 1.17897E-01 3.30204E+00 3.66779E+00  0.251 -0.012 39.692 2456592.8 
K10RI8F 4.67121E+01 4.149E-02 2.93578E-01 2.41676E-01 3.11197E+00 5.81427E+00  0.138 -0.040 55.905 2456545.0 
K10S43S 4.53117E+01 1.440E-02 2.17040E-01 6.01772E-01 5.95852E+00 1.93939E+00  0.318  0.392 40.157 2456544.1 
K10T00J 6.28412E+01 3.045E-02 3.65045E-01 6.78951E-01 1.59345E+00 4.77670E+00  0.510 -0.614 40.568 2456303.0 
K10TI2L 4.38153E+01 8.433E-03 5.85180E-02 2.80649E-02 1.99779E+00 5.02775E+00  0.384 -0.029 41.393 2456592.9 
K10TI2P 4.51100E+01 1.363E-02 1.78791E-01 1.69506E-01 3.66430E+00 4.06688E+00  0.551 -0.004 39.303 2455485.0 
K10TJ2A 4.19941E+01 1.426E-02 1.09121E-01 3.13897E-01 4.01677E+00 5.24279E-01  0.549  0.108 44.620 2456570.9 
K10TJ2B 5.45785E+01 1.181E-02 3.20043E-01 2.27207E-01 4.25239E+00 1.90049E+00  0.607  0.116 39.357 2456490.1 
K10TJ2D 4.31600E+01 8.757E-03 2.56980E-02 7.53808E-02 1.34209E+00 5.43328E+00  0.869 -0.035 42.126 2456620.8 
K10TJ2E 4.12489E+01 1.406E-02 5.57000E-02 3.71336E-01 5.18223E-01 4.99492E+00  0.915  0.150 41.427 2456596.0 
K10TJ2F 4.33518E+01 1.067E-02 2.19450E-02 4.04044E-02 1.36267E+00 1.29374E+00  0.927 -0.017 43.478 2456620.8 
K10TJ2G 4.39923E+01 1.461E-02 5.87160E-02 2.30558E-02 5.83858E+00 5.74981E-01  1.029  0.023 42.304 2456629.8 
K10TJ2K 4.63588E+01 5.943E-03 1.14858E-01 6.39000E-01 4.34465E-01 3.72855E-01  0.371 -0.044 41.451 2456592.9 
K10V11Q 4.51740E+01 3.849E-03 1.39367E-01 2.32199E-01 3.04982E+00 3.74855E+00  1.271 -0.233 40.218 2456984.9 
K10V11R 4.14335E+01 2.818E-03 1.44348E-01 5.39726E-01 1.51315E+00 6.13169E-01  1.231 -0.152 37.271 2457063.1 
K10VK1K 4.31637E+01 1.339E-02 1.10417E-01 5.03423E-01 2.73050E+00 1.44072E+00  0.861 -0.494 47.876 2456239.9 
K10VM4X 3.97416E+01 1.059E-02 2.04387E-01 2.71346E-01 2.66884E+00 2.98626E-02  0.923 -0.274 39.588 2456637.8 
K11BG3R 9.72431E+01 3.495E-02 6.09999E-01 4.32248E-01 1.87438E+00 3.53674E-01  2.261  0.184 37.984 2456741.8 
K11BG3S 4.37211E+01 9.592E-03 5.22360E-02 8.00408E-02 2.93643E+00 3.69539E+00  2.523 -0.032 44.959 2456740.8 
K11BG3V 4.41501E+01 7.283E-03 1.02181E-01 7.92030E-02 1.84272E+00 7.35970E-01  2.217  0.031 39.857 2456722.9 
K11CB9X 4.17784E+01 1.309E-02 1.41475E-01 4.77924E-01 5.65111E+00 1.17160E+00  2.753 -0.135 45.010 2456770.8 
K11H83P 5.24727E+01 5.516E-02 3.11999E-01 5.00037E-01 2.14606E-01 3.63535E+00 -2.145 -0.382 36.694 2456102.7 
K11HA2Z 4.31895E+01 7.483E-03 8.19600E-03 4.18181E-02 2.69896E+00 8.57184E-01 -1.357  0.034 43.113 2457187.1 
K11HA3E 4.40194E+01 2.161E+00 1.00752E-01 1.18927E-01 4.54573E+00 4.13270E+00 -1.418  0.035 47.245 2456036.9 
K11HA3F 4.30051E+01 3.040E-01 5.01480E-02 5.33373E-02 2.65936E+00 6.36801E-01 -1.445  0.044 42.849 2456126.9 
K11HA3J 4.65938E+01 2.186E+00 1.77965E-01 9.35322E-02 2.20320E+00 3.52682E+00 -1.455  0.047 40.637 2455745.0 
K11J31W 4.60808E+01 1.432E+00 1.52552E-01 3.26726E-02 3.64896E+00 2.44620E+00 -1.415  0.031 42.937 2456036.9 
K11J31X 4.49293E+01 1.375E-01 1.09607E-01 5.77704E-02 2.42768E+00 3.44109E-01 -1.419  0.039 46.854 2456038.9 
K11J31Y 4.39747E+01 4.065E-02 4.46270E-02 4.54484E-02 4.03869E+00 1.73322E+00 -1.415  0.033 42.740 2456036.9 
K11O60A 4.08124E+01 5.781E-03 1.40588E-01 4.02543E-01 2.25926E+00 2.46694E+00 -1.166  0.107 35.414 2456593.7 
K11O60B 1.00912E+02 7.941E-02 6.36351E-01 3.39501E-01 2.49069E+00 3.94581E+00 -0.391 -0.097 38.636 2456571.8 
K11Uf1H 4.61397E+01 1.983E-02 2.38570E-01 4.71954E-01 3.73600E+00 3.46176E+00  0.552  0.008 35.519 2456332.7 
K11Uf1R 6.18415E+01 1.382E-02 4.33397E-01 4.63943E-01 4.07779E-01 7.86236E-01  0.687  0.142 36.243 2457334.8 
K11Uf1U 4.39410E+01 8.212E-03 3.08930E-02 2.95659E-02 6.23083E+00 1.72191E+00  0.574  0.018 43.263 2456340.8 
K11Uf1V 4.33629E+01 1.316E-02 6.68400E-02 7.71261E-02 3.52103E-01 5.63869E+00  0.573  0.019 41.426 2456326.7 
K11Uf1W 4.38390E+01 3.912E-02 1.65472E-01 7.90460E-02 3.22607E-01 1.65208E+00  0.577  0.021 41.301 2456326.7 
K11Uf1X 4.24327E+01 1.847E-02 9.83980E-02 1.25838E-01 4.21724E-01 5.51032E+00  0.577  0.023 39.759 2456306.9 
K11Uf1Y 4.42179E+01 1.508E-02 6.41800E-02 3.32834E-02 5.40059E+00 2.68978E+00  0.556  0.033 43.108 2456329.8 
K11Uf1Z 4.55354E+01 1.428E-02 5.31510E-02 2.11883E-02 5.50400E+00 6.14646E+00  0.560  0.020 45.230 2456332.7 
K11Uf2A 4.62501E+01 1.104E-02 1.47643E-01 5.15919E-02 4.40807E+00 2.55563E+00  0.530  0.036 39.481 2456221.9 
K11Uf2B 4.35112E+01 6.765E-03 5.99460E-02 2.67262E-01 2.53335E-01 4.34592E+00  0.580  0.091 45.115 2457334.7 
K11Uf2C 4.34081E+01 5.840E-03 7.05030E-02 5.46637E-02 5.89000E+00 5.72974E-01  0.552  0.044 40.553 2456340.8 
K11Uf2D 4.54187E+01 5.822E-03 5.35280E-02 9.59233E-02 6.25437E+00 1.76264E+00  0.600  0.057 44.302 2456566.1 
K11Uf2E 4.34956E+01 5.319E-03 1.11879E-01 3.97918E-01 3.80686E+00 9.74068E-02  0.577  0.028 48.273 2456326.7 
K11Uf2F 4.50699E+01 1.684E-02 1.18880E-02 3.74548E-02 5.47976E+00 4.84811E+00  0.601  0.038 45.580 2456221.9 
K11Uf2G 4.64510E+01 3.394E-02 1.55032E-01 4.35634E-02 5.30517E+00 4.34639E-01  0.582  0.043 42.623 2456326.8 
K11Uf2H 4.26033E+01 2.681E-02 1.16416E-01 2.63859E-01 3.75542E-01 1.64759E+00  0.591  0.063 41.212 2456326.8 
K11Uf2J 4.20310E+01 6.610E-03 2.94410E-02 5.19358E-01 4.71780E-01 2.58208E+00  0.561  0.063 42.971 2456326.8 
K11Uf2K 4.07376E+01 3.464E-03 9.20280E-02 4.60139E-01 3.82093E+00 2.64639E+00  0.520  0.066 37.173 2456332.7 
K11Uf2L 4.30283E+01 2.149E-02 8.30760E-02 1.81008E-01 4.17928E+00 1.04961E+00  0.561  0.080 42.948 2456329.8 
K11Uf2M 4.53827E+01 2.192E-02 1.31927E-01 1.87256E-01 4.04379E+00 2.16533E+00  0.588  0.054 40.448 2456326.8 
K11Uf2N 3.89601E+01 1.834E-02 5.78480E-02 3.56239E-01 3.77585E+00 5.68307E+00  0.502  0.040 40.926 2456329.8 
K11Uf2O 3.80391E+01 2.461E-02 1.28768E-01 4.84975E-01 3.68753E-01 4.76697E+00  0.513  0.088 38.077 2456326.8 
K11Uf2P 5.63434E+01 3.262E-02 3.44260E-01 3.44196E-01 4.02839E-01 4.61360E-01  0.549  0.060 37.318 2456329.8 
K11Uf2R 5.00749E+01 5.599E-02 3.14096E-01 3.11943E-01 2.66686E-01 9.46405E-01  0.559  0.100 35.907 2456329.8 
K11Uf2S 4.78791E+01 7.885E-02 1.60823E-01 4.54833E-02 8.89245E-02 2.03123E+00  0.555  0.021 46.446 2456332.7 
K11Uf2T 4.80801E+01 7.260E-02 1.82726E-01 3.11053E-01 3.91502E+00 1.39127E+00  0.570  0.058 46.366 2456329.8
K11Uf2W 7.81754E+01 2.206E-01 5.21487E-01 2.26474E-01 4.06972E+00 2.34050E+00  0.551  0.079 38.670 2456329.8 
K11Uf3J 7.40695E+01 3.505E-01 5.11160E-01 3.03146E-01 2.55647E+00 4.63463E+00  1.284 -0.298 37.034 2456270.9 
K11X04J 4.55969E+01 5.781E-03 1.92014E-01 1.95267E-01 5.85136E+00 3.32281E+00  3.034 -0.066 36.912 2456740.9 
K11Y79N 7.35440E+01 4.827E-02 4.64228E-01 4.52704E-01 1.69060E+00 7.82885E-01  2.174  0.233 39.757 2456718.8 
K12BF4V 4.68563E+01 9.390E-03 1.96956E-01 2.13506E-01 3.08316E+00 5.89839E+00  2.918 -0.037 37.770 2456722.0 
K12BF4W 4.39916E+01 2.901E-02 1.97370E-01 1.37305E-01 1.16251E+00 2.77989E+00  2.636  0.140 40.208 2455974.1 
K12BF4X 7.35242E+01 7.957E-02 4.93739E-01 1.77064E-01 5.95183E+00 2.25769E+00  2.772  0.007 41.866 2456714.9 
K12BF4Z 7.68766E+01 7.130E-02 5.30845E-01 4.60453E-01 5.04697E+00 3.04178E+00  2.000 -0.051 36.348 2456683.8 
K12BF5A 5.49894E+01 2.642E-01 3.68945E-01 2.50996E-01 3.98755E+00 5.94384E+00  2.571 -0.254 40.449 2456712.9 
K12C57S 4.33058E+01 7.760E-03 3.31520E-02 2.97125E-01 2.62808E+00 1.29774E+00  2.420 -0.059 43.155 2456740.8 
K12D98W 4.11028E+01 2.954E-03 3.36240E-02 3.32119E-01 3.66015E+00 6.21241E+00 -2.807 -0.066 39.732 2457111.0 
K12D98Y 7.03187E+01 2.422E-02 5.00490E-01 3.26342E-01 2.73545E-01 2.80237E+00 -3.110  0.083 35.166 2457106.0 
K12D98Z 4.27589E+01 8.649E-03 2.43410E-02 4.82409E-02 1.16742E+00 3.72188E+00 -3.021  0.043 42.805 2456715.1 
K12D99A 4.28498E+01 9.695E-03 3.44520E-02 5.65312E-02 9.86862E-01 2.47603E+00 -2.942  0.041 41.386 2456715.0 
K12E18E 6.84528E+01 3.753E-02 4.43122E-01 2.84506E-01 4.25073E+00 5.93215E+00 -2.690 -0.182 38.757 2456757.9 
K12F84H 5.61689E+01 6.483E-01 2.52564E-01 6.34602E-02 3.71773E-01 1.34146E-01 -3.070  0.019 68.178 2456363.8 
K12F84K 4.64827E+01 9.820E-03 1.63637E-01 2.87491E-01 2.34740E+00 1.43773E+00 -2.527  0.290 38.879 2456753.0 
K12F84L 1.03975E+02 8.422E-02 6.29019E-01 4.53751E-01 9.25007E-01 2.46989E+00 -2.567  0.168 39.206 2456415.9 
K12H84G 4.30187E+01 4.262E-03 8.74200E-02 1.89892E-01 4.64924E+00 4.37833E-01 -2.117 -0.089 40.530 2457195.9 
K12H84Z 4.60939E+01 4.679E-01 2.00952E-01 9.51379E-02 4.48782E+00 1.55163E+00 -1.425  0.037 40.934 2456539.5 
K12H85E 4.45557E+01 5.047E-03 1.00409E-01 5.27962E-02 4.10489E+00 9.99864E-01 -1.350  0.039 40.141 2457187.1 
K12H85K 5.76239E+01 8.050E-02 3.36809E-01 8.40202E-02 1.32383E+00 3.04015E+00 -2.509  0.055 39.978 2456753.1 
K12H85L 4.05210E+01 6.385E-03 1.89040E-02 2.89009E-01 8.31754E-01 5.45705E+00 -2.465  0.048 41.120 2456770.9 
K12K50U 4.09959E+01 2.307E-03 2.47303E-01 3.28977E-01 1.16532E+00 2.21201E+00 -2.439  0.145 31.544 2457205.8 
K12S67B 4.70441E+01 7.865E-03 1.40287E-01 3.12885E-01 3.74644E+00 2.64831E+00  0.171  0.127 40.454 2456682.7 
K12TW4E 4.61180E+01 1.030E-02 1.20233E-01 9.68134E-02 2.65260E+00 5.29400E+00  0.513 -0.084 43.257 2456621.8 
K12TW4F 4.33618E+01 2.621E-02 1.10046E-01 1.37602E-01 5.55901E+00 1.61953E+00  0.342  0.124 39.126 2456622.7 
K12UH7K 9.23219E+01 1.656E-01 6.17263E-01 4.33749E-01 4.38919E+00 2.83560E+00  0.557  0.275 36.470 2456337.7 
K12UH7L 4.06659E+01 8.742E-03 1.16617E-01 3.35732E-01 4.75023E+00 2.57647E+00  0.542  0.289 36.390 2456340.8 
K12UH7M 4.35487E+01 1.125E-02 5.82720E-02 2.82342E-01 5.02198E+00 9.93180E-01  0.542  0.271 41.746 2456337.7 
K12UH7N 4.31719E+01 3.014E-03 1.58400E-01 3.50706E-01 5.95665E+00 1.23370E+00  0.563  0.279 36.541 2456340.7 
K12UH7O 4.15620E+01 5.096E-03 3.50940E-02 2.87037E-01 5.06074E+00 5.86473E+00  0.574  0.276 42.420 2456337.7 
K12UH7P 4.28234E+01 1.427E-02 9.86410E-02 2.89742E-01 4.88989E+00 1.04496E+00  0.569  0.264 40.032 2456337.8 
K12UH7Q 5.19668E+01 1.407E-02 3.12422E-01 3.42119E-01 5.76231E+00 2.09618E+00  0.650  0.325 39.277 2457334.7 
K12UH7R 7.37874E+01 3.243E-01 4.91582E-01 2.85414E-01 5.08763E+00 2.76036E+00  0.575  0.276 43.884 2456337.7 
K12UH7S 5.60890E+01 4.936E-02 3.66517E-01 3.00441E-01 4.74349E+00 1.61462E+00  0.590  0.250 36.836 2456340.8 
K12UH7T 4.74863E+01 7.595E-02 1.27186E-01 2.85588E-01 5.59373E+00 4.91870E+00  0.600  0.274 52.729 2456339.7 
K12UH8B 4.26810E+01 5.303E-02 1.12425E-01 1.56190E-01 3.14826E+00 1.47952E+00  0.973 -0.132 46.743 2456622.9 
K12UH8E 4.37445E+01 6.425E-03 4.98180E-02 7.29897E-02 1.57109E+00 2.20083E+00  1.129 -0.032 45.634 2456622.9 
K12VB3S 5.50818E+01 1.308E-02 3.09444E-01 4.67486E-01 2.99504E+00 3.84173E+00  0.638 -0.335 38.095 2456878.9 
K12VB3V 4.60873E+01 4.387E-03 1.15787E-01 2.73476E-01 2.02523E+00 5.14771E+00  0.665 -0.270 40.845 2457385.6 
K13AI3Q 4.64664E+01 7.989E-03 1.61974E-01 4.51342E-02 3.31565E+00 5.37883E+00  2.333 -0.038 38.950 2456740.8 
K13AI3S 6.12051E+01 3.373E-02 4.06634E-01 3.78684E-01 2.36333E+00 5.60645E+00  2.350 -0.007 38.647 2456681.9 
K13AI3T 6.19223E+01 1.004E-01 4.22691E-01 4.89198E-01 5.31563E+00 1.20190E+00  2.204 -0.021 61.244 2456714.9 
K13ED8C 4.74216E+01 6.427E-03 1.36298E-01 1.46747E-01 5.42694E+00 3.69195E+00  2.252  0.001 41.724 2457122.8 
K13EE9M 4.52578E+01 3.850E-03 5.72850E-02 4.59545E-02 2.95489E+00 2.68013E-01 -2.506  0.034 43.044 2456856.8 
K13EF4J 4.40238E+01 7.448E-03 1.15956E-01 1.70728E-01 5.06718E+00 1.66763E+00  3.112 -0.162 48.427 2456740.9 
K13F27Y 5.87062E+01 5.223E-02 3.93412E-01 5.77879E-01 3.26487E+00 2.44501E+00  2.883 -0.244 80.273 2457423.0 
K13F27Z 4.80733E+01 4.144E-03 2.16475E-01 2.44939E-01 4.97494E+00 5.97447E+00  2.794 -0.204 48.942 2457049.0
K13F28A 4.41877E+01 5.137E-03 4.18210E-02 2.68257E-02 5.26006E+00 3.64564E-01 -2.727 -0.027 45.026 2457098.0 
K13F28B 4.58271E+01 3.511E-03 6.32390E-02 2.73057E-01 5.59785E+00 2.97970E+00  3.098 -0.169 43.756 2457460.8 
K13F28G 5.43699E+01 2.582E-02 3.39437E-01 3.67409E-01 5.74950E+00 4.18033E+00  3.096 -0.185 37.136 2457478.6 
K13F28H 4.32733E+01 1.083E-02 1.41203E-01 2.28289E-01 5.63450E+00 5.15493E+00  3.064 -0.128 41.588 2457097.8 
K13F28Q 6.26930E+01 2.116E-01 2.74432E-01 4.49911E-01 3.74989E+00 3.99206E+00 -2.712 -0.086 67.184 2457132.8 
K13GD6O 3.87704E+01 9.155E-03 6.08350E-02 4.23714E-01 6.83087E-01 2.58532E+00 -2.451 -0.008 36.753 2456802.9 
K13GD6P 1.49849E+02 4.651E-01 7.26013E-01 5.85366E-01 3.67788E+00 7.41695E-01 -2.502  0.054 44.833 2457049.1 
K13GD6Q 4.87221E+01 2.480E-02 1.72981E-01 3.54476E-02 3.54962E+00 2.74366E+00 -2.453  0.009 54.742 2457049.1
K13GD6T 4.23699E+01 4.234E-03 1.54029E-01 2.11394E-01 7.13072E-01 6.21960E+00 -2.525  0.025 48.882 2457049.2 
K13GD6U 4.41345E+01 2.212E-02 1.68478E-01 1.45176E-01 8.58178E-01 2.18999E+00 -2.553  0.035 38.008 2456856.8 
K13GD6V 4.10995E+01 6.390E-03 3.51130E-02 1.30062E-01 3.77071E+00 5.03903E+00 -2.432  0.007 40.669 2457049.1 
K13GD6Z 8.67154E+01 8.596E-02 6.09191E-01 3.20495E-01 3.73371E+00 6.37691E-01 -2.487  0.012 36.295 2457049.1 
K13GD7C 4.32294E+01 6.145E-03 2.78480E-02 4.02822E-02 7.10366E-01 9.63858E-01 -2.449  0.002 43.851 2457049.1 
K13GD7M 4.41062E+01 5.924E-03 7.62770E-02 3.92018E-01 5.66656E-01 1.79039E+00 -2.486 -0.030 43.384 2457460.9 
K13GD7N 4.40922E+01 4.990E-03 6.49310E-02 4.81885E-02 1.26357E+00 1.80022E+00 -2.504  0.029 41.826 2457460.9 
K13GD7O 4.14247E+01 8.620E-03 9.17740E-02 5.10544E-01 6.17829E-01 5.07578E+00 -2.522  0.012 42.554 2457049.2 
K13GD7P 4.37132E+01 4.870E-03 2.51810E-02 3.05084E-02 2.47034E+00 3.48691E+00 -2.478  0.030 44.313 2457460.9 
K13GD7Q 4.56846E+01 8.442E-03 1.31170E-01 4.96895E-02 1.57902E+00 1.21742E+00 -2.454  0.040 41.993 2457461.0 
K13GD7R 4.26288E+01 1.374E-02 4.44240E-02 7.37576E-02 8.96331E-01 4.08067E+00 -2.510  0.019 41.857 2456805.9 
K13GD7S 4.38641E+01 5.441E-03 9.97380E-02 4.52913E-02 1.67333E+00 2.10914E+00 -2.510  0.040 39.489 2456805.9 
K13GD7T 4.45975E+01 8.893E-03 1.06330E-01 4.00379E-02 4.41027E-01 1.89501E+00 -2.421 -0.010 43.808 2457461.0 
K13GD7U 4.48367E+01 9.344E-03 7.42620E-02 8.67952E-02 6.23711E-01 3.69940E+00 -2.495 -0.004 41.877 2456856.8 
K13GD7V 4.37961E+01 1.466E-02 8.33050E-02 5.57982E-02 1.21803E+00 5.06388E+00 -2.512  0.030 46.578 2456856.8 
K13GD7W 4.28615E+01 3.908E-03 6.25220E-02 8.75632E-02 8.08192E-01 3.31628E+00 -2.489  0.016 40.330 2457049.1 
K13GD7X 4.32937E+01 6.201E-03 5.90920E-02 7.20472E-02 8.92230E-01 4.20844E+00 -2.490  0.019 42.547 2457049.1 
K13GD7Y 4.48839E+01 7.720E-03 1.01001E-01 9.26595E-02 6.96858E-01 3.72752E+00 -2.494  0.007 41.141 2457049.1 
K13GD7Z 4.14396E+01 1.808E-02 4.73370E-02 3.68561E-01 3.70238E+00 5.03498E+00 -2.486  0.042 40.945 2456805.9 
K13GD8A 4.37999E+01 4.265E-03 4.57810E-02 6.80678E-02 1.10673E+00 3.26127E+00 -2.429  0.028 42.055 2457049.1 
K13GD8B 4.29748E+01 4.865E-03 4.99390E-02 4.86423E-02 3.18626E+00 3.29310E+00 -2.433  0.029 44.842 2457049.1 
K13GD8C 4.28946E+01 1.300E-02 5.05470E-02 5.27438E-02 1.45463E+00 4.44610E+00 -2.485  0.037 43.874 2456834.8 
K13GD8D 4.39312E+01 4.990E-03 1.13563E-01 9.45968E-02 9.95030E-01 2.55851E+00 -2.416  0.027 39.105 2457049.1 
K13GD8E 4.41664E+01 2.020E-02 5.33630E-02 5.35642E-02 5.50704E-01 9.91853E-01 -2.455 -0.008 45.654 2456802.9 
K13GD8F 4.40450E+01 3.471E-03 1.87250E-02 9.61676E-03 3.06799E+00 5.33430E+00 -2.466  0.007 44.153 2456856.8 
K13GD8G 4.74594E+01 4.806E-03 2.80400E-02 4.29491E-01 3.75588E+00 2.45625E+00 -2.427  0.037 48.393 2457049.1 
K13HF6S 4.56492E+01 4.483E-02 1.75516E-01 1.44182E-01 7.24835E-01 3.64125E+00 -2.471  0.005 38.432 2456834.8 
K13HF6T 4.40273E+01 9.089E-03 1.52830E-02 6.41758E-02 9.51187E-01 5.55599E+00 -2.432  0.017 44.627 2457049.1 
K13HF6V 4.73588E+01 1.166E-02 1.76368E-01 3.16498E-01 2.94322E+00 3.21130E+00 -2.004  0.314 48.234 2457210.8 
K13HF6Y 4.08529E+01 1.331E-02 6.29890E-02 3.73500E-01 1.50468E+00 2.72409E+00 -2.365  0.265 38.426 2456752.0 
K13HF6Z 4.09387E+01 1.497E-02 1.10000E-01 3.54913E-01 2.77738E+00 4.51377E-01 -2.374  0.330 37.288 2456756.0 
K13J63V 4.67246E+01 8.106E-02 2.25331E-01 1.43449E-01 6.11844E+00 2.77731E+00 -2.073 -0.138 44.659 2457165.7 
K13J64D 7.22642E+01 2.403E-02 4.10492E-01 8.78215E-01 1.17867E+00 3.10499E+00 -2.037  0.108 42.663 2457131.1 
K13J64G 4.17246E+01 7.487E-03 1.08770E-01 3.17790E-01 3.62939E+00 3.21685E+00 -2.099  0.168 45.626 2457104.1 
K13J64L 5.67676E+01 4.762E-02 3.66838E-01 4.82968E-01 1.28069E+00 1.81593E+00 -2.048  0.109 42.027 2457104.1 
K13J64O 1.43312E+02 9.495E-02 7.54844E-01 1.49749E-01 3.23254E+00 7.09878E-01 -2.125  0.121 35.447 2456392.0 
K13J64P 5.73839E+01 3.579E-02 4.35939E-01 2.39128E-01 3.60636E+00 1.39815E+00 -2.006  0.147 35.156 2457104.1 
K13J64R 7.75676E+01 2.473E-02 5.40611E-01 1.82544E-01 1.91239E+00 2.46238E+00 -1.974  0.129 35.696 2457104.1 
K13J64S 4.25267E+01 7.551E-03 4.86790E-02 1.68128E-01 3.35232E+00 1.24253E+00 -2.116  0.125 40.625 2456784.0 
K13J64U 4.01790E+01 6.892E-03 7.02050E-02 4.64415E-01 1.30556E+00 2.91421E+00 -2.124  0.136 37.365 2456839.9 
K13J64V 7.31725E+01 6.466E-01 5.76362E-01 5.47824E-01 3.92210E+00 1.99064E+00 -2.124  0.153 52.671 2456856.8 
K13J65M 4.67875E+01 2.444E-02 1.24426E-01 1.95582E-01 1.60822E+00 5.36376E+00 -2.139  0.114 52.263 2456800.0 
K13J65N 4.06738E+01 6.654E-03 1.21570E-02 3.42800E-01 1.39483E+00 5.74095E+00 -2.142  0.139 41.164 2456802.0 
K13J65O 4.24239E+01 1.009E-02 8.14310E-02 1.73800E-01 3.05647E+00 2.04024E+00 -2.094  0.158 40.170 2457104.1 
K13J65P 4.12783E+01 6.302E-03 6.39080E-02 2.17608E-01 3.35229E+00 5.83956E+00 -2.091  0.162 40.356 2457104.1 
K13J65Q 4.42583E+01 1.461E-02 1.22114E-01 1.46835E-01 2.29441E+00 9.18253E-01 -2.046  0.140 40.896 2457104.1 
K13J65R 4.61965E+01 1.176E-02 1.89293E-01 2.04326E-01 1.71423E+00 3.21690E+00 -2.038  0.123 38.955 2457131.1 
K13J65S 4.05813E+01 1.489E-02 2.22220E-02 2.39616E-01 3.51860E+00 5.02498E-01 -2.038  0.163 39.702 2456782.0 
K13J65T 4.66251E+01 2.581E-02 1.98132E-01 1.49627E-01 2.97217E+00 6.25774E+00 -1.991  0.146 42.749 2457104.1 
K13J65V 4.26877E+01 1.647E-02 3.51860E-02 5.60774E-02 6.25475E+00 4.87690E+00 -2.264 -0.045 41.631 2457184.8 
K13L35U 4.45459E+01 1.777E+00 6.73350E-02 5.21679E-02 2.75102E+00 3.72083E+00 -1.431  0.045 44.430 2456542.8 
K13L35Y 4.26613E+01 1.111E-02 5.58410E-02 1.52175E-01 5.14171E+00 3.19587E-01 -2.027 -0.119 41.678 2456473.9 
K13M12A 4.14810E+01 4.891E-03 6.64570E-02 4.08215E-01 2.00781E+00 5.54926E+00 -0.884 -0.115 42.777 2456918.8 
K13N24M 4.49879E+01 3.351E-02 1.63685E-01 5.37282E-01 5.85122E+00 1.47655E+00 -0.672 -0.140 45.079 2456533.9 
K13P74W 3.80666E+01 9.558E-03 1.18997E-01 4.50138E-01 6.17037E+00 5.08455E+00 -0.340 -0.104 35.142 2456571.8 
K13Q95O 3.99714E+01 8.133E-03 3.24780E-02 3.59590E-01 1.45053E+00 5.45846E+00  0.564 -0.285 38.677 2457361.7 
K13Q95P 4.06312E+01 1.693E-02 1.68813E-01 4.44029E-01 1.24610E+00 3.26935E-01  0.522 -0.296 36.529 2457044.6 
K13S87A 4.16851E+01 4.669E-03 7.06690E-02 7.11937E-01 3.62299E+00 2.48798E+00  0.180  0.244 38.841 2457336.3 
K13TF9H 4.09479E+01 7.952E-02 9.49880E-02 5.86518E-01 1.08954E+00 4.08658E+00  0.580 -0.310 40.787 2457001.6 
K13TF9M 4.64708E+01 9.381E-03 1.67953E-01 1.66557E-01 1.88424E+00 5.13703E+00  0.428 -0.168 38.909 2456621.8 
K13U15J 5.27248E+01 5.127E-01 3.01674E-01 5.76762E-01 2.96250E+00 9.19300E-01  0.136 -0.205 64.637 2456955.6 
K13U15K 4.73576E+01 1.205E-01 1.67670E-01 2.04256E-01 2.08638E+00 9.63020E-01  0.139 -0.194 54.968 2456953.6 
K13V24D 5.45091E+01 1.912E+00 2.47549E-01 3.30740E-01 1.84242E+00 3.42828E+00  0.570 -0.314 51.362 2456692.6 
K13X26B 4.56830E+01 3.757E-03 8.83900E-03 6.25526E-02 5.09978E+00 4.59517E+00  2.988 -0.055 45.313 2457105.0 
K13X26D 4.04435E+01 6.587E-03 1.08266E-01 5.26740E-01 6.13995E+00 3.26708E+00  2.991  0.001 36.093 2456740.9 
K14A55M 4.71221E+01 4.099E-03 1.39249E-01 1.25175E-01 2.30076E+00 1.95992E+00  2.334  0.003 48.603 2457040.1 
K14A55N 5.61455E+01 2.649E-02 3.86740E-01 1.64235E-01 4.95312E+00 5.35947E+00  2.434 -0.098 47.728 2457182.8 
K14B64V 4.57716E+01 3.892E-03 1.44433E-01 2.69287E-01 4.87287E+00 6.06209E+00  2.591 -0.212 47.893 2457100.9 
K14B64W 4.58478E+01 6.597E-03 3.40455E-01 2.73947E-01 5.58724E+00 1.78594E+00  2.342  0.028 36.633 2457065.9 
K14B64X 4.18693E+01 4.413E-03 4.77040E-02 1.94587E-01 5.63895E+00 1.36671E+00  2.352  0.030 41.876 2457044.9 
K14C23O 4.38691E+01 3.123E-03 1.75269E-01 1.38422E-01 3.55279E-01 8.66137E-01  3.065  0.057 44.714 2457137.8 
K14C23P 5.22887E+01 8.125E-03 2.70749E-01 4.97087E-01 2.54527E+00 3.73588E-01  2.675  0.077 38.321 2457096.8 
K14DE3D 4.38223E+01 6.964E-03 1.80820E-02 3.36499E-02 3.47670E+00 5.63647E+00  3.007 -0.016 43.040 2457044.1 
K14DE3E 4.32312E+01 6.277E-03 1.48510E-02 1.13097E-01 2.86480E+00 2.95859E+00  3.058  0.021 43.829 2457070.0 
K14DE3F 4.26508E+01 2.722E-03 4.87330E-02 4.14062E-01 6.21110E-01 1.19991E+00 -2.764  0.101 42.805 2457166.8 
K14DE3J 3.79112E+01 3.189E-03 1.79530E-02 1.21178E-01 1.74058E+00 1.74015E+00 -2.279  0.092 37.326 2456864.8 
K14DE3L 4.69100E+01 6.139E-03 2.17894E-01 1.63520E-01 3.29605E-01 3.64838E+00 -3.066  0.038 38.499 2457163.8 
K14DE3M 4.48487E+01 8.348E-03 9.03230E-02 1.87658E-01 1.17517E+00 4.72331E+00 -2.939  0.156 48.079 2457163.8 
K14DE3N 4.71158E+01 1.299E-02 6.79780E-02 1.18281E-01 5.29926E+00 5.58193E+00  3.030 -0.092 46.897 2457079.0 
K14E51Z 5.21128E+01 1.792E-02 2.27712E-01 1.79280E-01 4.81100E-01 5.78629E+00 -2.162 -0.089 56.193 2457195.9 
K14E52A 4.13760E+01 1.149E-02 9.80650E-02 3.31281E-01 2.45378E+00 1.58872E+00 -2.804  0.294 37.759 2457179.9 
K14F43P 4.55995E+01 4.966E-01 1.70993E-01 4.87907E-01 9.76686E-02 2.25587E+00  3.101  0.066 39.332 2456773.9 
K14F61X 4.29421E+01 2.295E-02 1.44385E-01 3.75734E-01 3.30482E+00 7.69516E-01 -2.934  0.025 37.876 2457521.0 
K14F69C 7.22888E+01 3.301E+00 4.43521E-01 5.24803E-01 4.36659E+00 3.30445E+00 -2.478 -0.304 83.876 2457043.8 
K14F70L 5.42253E+01 8.450E-01 3.90318E-01 1.55369E-01 4.49689E+00 4.70157E-01  2.741 -0.155 59.926 2457130.6 
K14F71V 5.49372E+01 8.265E-02 3.05125E-01 4.72513E-01 3.52940E+00 6.68147E-01  3.047 -0.235 44.777 2457479.6 
K14F71Y 4.34250E+01 2.076E-02 2.05137E-01 3.23863E-01 4.22085E+00 4.23968E+00 -2.889 -0.249 38.638 2457478.9 
K14F71Z 7.55360E+01 1.115E-01 2.59524E-01 4.44413E-01 5.33893E+00 4.25656E+00  2.915 -0.309 56.625 2457456.7 
K14F72A 4.87092E+01 2.096E+00 1.48741E-01 8.85231E-02 5.62106E+00 1.10184E+00 -2.976 -0.067 55.613 2457132.7
K14F72C 7.55149E+01 4.101E-02 3.16126E-01 5.21295E-01 3.10665E+00 5.82521E-01 -2.827  0.199 51.848 2457128.0 
K14F72F 4.99472E+01 6.343E-01 2.66275E-01 4.72391E-01 5.28821E+00 1.31709E+00  2.818 -0.316 59.752 2457131.5
K14F72G 4.64196E+01 6.033E-01 2.16594E-01 6.09574E-01 3.36803E+00 2.92282E+00  2.857 -0.326 55.456 2457132.6 
K14F72J 9.42606E+01 1.395E+00 5.92414E-01 2.68275E-01 5.28240E+00 2.31609E+00  3.100 -0.219 70.125 2457365.8 
K14G53T 4.62296E+01 7.908E-03 1.00211E-01 2.11935E-01 5.89869E-01 4.96229E+00 -2.344 -0.046 45.917 2457161.9 
K14G53U 4.34703E+01 7.434E-03 1.70126E-01 4.10030E-01 3.11608E+00 2.05268E+00 -2.197  0.355 38.828 2457180.0 
K14G53V 5.04705E+01 7.597E-03 2.78957E-01 3.10878E-01 2.58974E+00 2.07726E+00 -2.059  0.316 37.120 2457209.8 
K14G53W 4.12478E+01 3.244E-03 8.26860E-02 3.82541E-01 9.57034E-01 4.18373E+00 -2.549  0.135 40.425 2457205.8 
K14G53Z 4.38911E+01 5.527E-03 3.59930E-02 1.03568E-01 1.47494E+00 2.28937E+00 -2.511  0.079 42.311 2457138.0 
K14G54D 8.88957E+01 2.369E-02 6.10420E-01 8.29380E-02 4.42003E+00 5.28074E+00 -2.831 -0.071 34.636 2457103.0 
K14G54H 5.95033E+01 1.084E-02 3.75544E-01 4.71466E-01 5.54666E-01 3.49176E+00 -2.483 -0.065 37.381 2457192.8 
K14G54L 5.75828E+01 1.130E-02 3.60097E-01 5.20736E-01 1.83638E+00 2.28930E+00 -2.193  0.417 36.879 2457215.8 
K14HJ9U 4.31528E+01 1.469E-02 7.00100E-02 1.48929E-01 2.06258E+00 2.39142E+00 -2.823  0.150 41.370 2457107.0 
K14HJ9V 3.78427E+01 2.853E-03 1.88430E-02 4.26593E-01 1.53432E+00 5.42475E+00 -2.288  0.278 38.547 2457192.9 
K14HJ9W 4.62269E+01 1.025E-02 1.78051E-01 2.70177E-01 3.88772E+00 5.92859E+00 -2.156  0.071 39.091 2457196.9 
K14HJ9Z 4.31274E+01 1.867E-03 1.55671E-01 4.86528E-01 9.96094E-01 1.46426E+00 -2.447  0.147 40.772 2457205.8 
K14HK0E 5.23840E+01 1.279E-02 3.51859E-01 1.64148E-01 4.03831E+00 6.34637E-01 -2.445 -0.034 37.165 2457138.0 
K14HK0F 6.08487E+01 1.674E-01 4.17331E-01 1.69594E-01 3.75595E-01 4.42921E+00 -2.199 -0.096 38.055 2456839.9 
K14J80H 4.34038E+01 5.804E-03 2.17867E-01 8.27827E-01 5.34289E+00 4.89687E-01 -0.856  0.074 34.413 2457200.0 
K14J80J 4.29465E+01 3.087E-03 2.72456E-01 3.26307E-01 4.56538E+00 1.71793E+00 -0.693  0.290 32.756 2457613.9 
K14J80M 6.23061E+01 1.901E-02 2.62680E-01 3.57566E-01 3.18451E+00 1.69196E+00 -2.049  0.320 47.768 2457162.0 
K14J80N 4.14218E+01 1.835E-01 1.08214E-01 3.09709E-01 2.41971E+00 2.74978E+00 -1.955  0.292 38.152 2456888.8 
K14J80S 4.80302E+01 6.109E-03 1.67083E-01 2.63300E-01 2.19742E+00 3.06131E+00 -1.128  0.052 40.042 2457211.0
K14J80U 5.33044E+01 2.357E-02 3.26326E-01 2.00713E-01 2.75945E+00 5.95803E-01 -1.826  0.203 41.628 2457217.9 
K14KA1S 3.84737E+01 4.428E-03 2.64930E-02 4.20904E-01 3.79578E+00 1.03639E+00 -1.870  0.264 37.517 2457209.8 
K14KA1W 4.07086E+01 3.787E-03 8.22320E-02 3.37198E-01 3.49518E+00 9.04447E-01 -0.931  0.333 38.542 2457219.0 
K14KA1Z 1.22018E+02 2.597E-02 7.24278E-01 3.25591E-01 2.81180E+00 1.42967E+00 -1.932  0.334 33.761 2457210.8 
K14KA2A 1.05502E+02 6.356E-02 6.55973E-01 4.66998E-01 2.93440E+00 1.05243E-01 -2.651  0.325 39.612 2457161.0 
K14L28O 4.29332E+01 6.467E-03 1.18489E-01 4.46717E-01 5.01278E+00 1.87426E+00 -0.620  0.283 40.541 2457216.0 
K14L28P 4.10490E+01 6.104E-03 4.65930E-02 2.80614E-01 3.09756E+00 2.34469E+00 -0.603  0.158 39.175 2457232.0 
K14L28R 4.39503E+01 3.700E-03 5.51570E-02 2.55865E-02 2.56115E+00 3.36273E-01 -0.739  0.004 46.068 2456919.8 
K14L28S 4.32711E+01 1.513E-02 6.44100E-02 6.67938E-02 2.02516E+00 3.28422E+00 -2.271  0.062 42.316 2456829.9 
K14L28T 4.41998E+01 6.759E-03 6.75270E-02 1.75196E-01 1.11368E+00 3.46197E+00 -1.126 -0.142 41.666 2456869.9 
K14L28U 5.49770E+01 1.193E-02 3.55927E-01 5.63340E-01 1.82239E+00 2.11803E+00 -1.896  0.332 36.102 2457210.8 
K14L28V 6.88591E+01 3.761E-02 5.02592E-01 1.86698E-01 5.52784E+00 4.76283E-01 -1.001 -0.048 37.452 2457218.0 
K14M69Y 4.03847E+01 3.153E-03 5.35020E-02 3.04246E-01 1.82038E-02 3.49698E+00 -0.443 -0.145 41.744 2457228.0 
K14M69Z 4.60066E+01 5.694E-03 1.95837E-01 2.24851E-01 3.63639E-01 4.34636E+00 -0.346 -0.153 41.278 2457216.0 
K14M70A 4.35029E+01 2.063E-03 8.31420E-02 7.46477E-02 3.49380E+00 1.55771E+00 -0.481  0.057 40.698 2457232.0 
K14M70B 4.63932E+01 4.132E-03 1.11781E-01 1.61548E-01 6.13356E+00 5.57250E+00 -0.470 -0.048 41.553 2456971.7 
K14M70D 4.96537E+01 3.346E-02 2.65172E-01 1.91131E-01 1.03065E+00 4.87743E+00 -0.362 -0.191 36.488 2457191.1
K14M70E 4.26361E+01 8.052E-03 1.51155E-01 1.36293E-01 1.85703E-02 4.77936E+00 -0.982 -0.117 36.808 2456891.9 
K14M70G 4.33586E+01 7.681E-03 5.39630E-02 2.12529E-01 5.67651E+00 6.79649E-01 -0.742 -0.033 41.721 2457203.1 
K14M70J 1.22331E+02 2.613E+00 6.92506E-01 2.70823E-01 1.67548E+00 4.42743E+00 -0.578 -0.215 38.811 2457231.1 
K14N65Y 4.09757E+01 4.052E-01 1.11079E-01 3.22258E-01 4.48974E+00 2.78972E+00 -0.763  0.287 41.148 2456922.8 
K14N65Z 4.40438E+01 3.866E-03 1.76917E-01 5.02533E-01 5.98440E+00 4.79774E+00 -0.426 -0.080 40.875 2457216.0 
K14N66A 4.27294E+01 6.875E-03 2.10914E-01 2.80946E-01 5.36600E+00 6.20007E+00 -0.661  0.079 34.112 2456919.8 
K14N66B 4.56533E+01 8.340E-03 7.92390E-02 8.57480E-02 5.23471E+00 3.38259E+00 -0.189  0.065 48.532 2457227.0 
K14N66C 4.73692E+01 6.700E-03 2.19711E-01 7.65065E-01 2.42302E+00 3.45858E+00 -0.483 -0.212 36.962 2457228.0 
K14Od3Z 4.62184E+01 3.274E-03 1.85595E-01 2.91138E-01 3.68685E+00 3.21635E+00  0.927 -0.103 37.899 2457228.1 
K14Od4A 4.65751E+01 1.031E-02 1.82696E-01 7.61138E-02 6.20842E+00 5.60762E+00 -0.499 -0.033 38.225 2457216.0 
K14Od4B 4.66176E+01 6.047E-03 2.48768E-01 3.61807E-01 1.41354E-01 1.80572E-01 -0.053 -0.063 35.470 2457009.8 
K14Od4D 4.44240E+01 1.972E-01 9.18630E-02 1.96245E-01 2.27181E+00 1.41070E+00  0.120 -0.168 48.129 2456984.8 
K14Od4E 4.63468E+01 3.936E-03 1.17679E-01 6.85565E-02 5.39146E+00 4.52651E+00 -1.211 -0.022 45.020 2457229.9 
K14Od4F 4.67762E+01 3.814E-02 1.39445E-01 3.89872E-01 6.18791E+00 6.10466E+00 -0.229 -0.045 40.262 2457009.7 
K14Od4G 3.87030E+01 4.648E-03 5.00470E-02 7.67945E-02 2.22488E+00 2.27067E-02  0.803 -0.076 38.319 2457039.8 
K14Od4H 4.57039E+01 3.410E-01 1.55726E-01 1.69262E-01 5.06641E+00 1.30629E+00 -1.000  0.036 41.642 2457200.1 
K14Od4J 5.26333E+01 4.393E-02 2.25807E-01 6.06467E-01 5.22311E+00 4.72307E+00 -1.227 -0.115 47.720 2457227.9 
K14Od4M 4.39828E+01 3.327E-02 7.66370E-02 4.12421E-02 7.53720E-01 2.97006E+00 -0.013 -0.029 46.661 2456890.0 
K14Od4N 6.25531E+01 4.133E-02 4.79703E-01 2.14239E-01 6.03687E+00 5.73534E+00 -0.469 -0.050 33.080 2456890.0 
K14Od4P 6.67293E+01 8.213E-02 4.50967E-01 3.76607E-01 3.48280E+00 2.03299E+00  0.190  0.055 42.258 2456973.8 
K14Od4Q 6.19742E+01 1.185E-02 4.39779E-01 5.14680E-01 3.25715E+00 2.75462E+00  0.182 -0.023 35.724 2457227.1 
K14Od4R 1.38970E+02 3.323E+00 7.56974E-01 2.27661E-01 3.08400E-02 2.25322E-01  0.030 -0.006 34.231 2457229.0 
K14Od4S 1.49381E+02 2.952E+00 7.51689E-01 2.46545E-01 3.39152E+00 4.39179E+00  0.772 -0.130 41.144 2457044.8 
K14Qh3F 4.62184E+01 1.174E+00 1.29989E-01 8.27112E-02 1.46302E+00 2.94299E+00 -0.579 -0.075 43.849 2457225.1 
K14Qi1L 4.86089E+01 7.323E-02 2.56725E-01 4.58725E-01 1.32306E+00 5.10562E+00  0.551 -0.338 36.603 2457334.8
K14Qi1R 6.79430E+01 4.427E-02 3.72986E-01 7.37000E-01 1.36017E+00 4.94094E+00 -0.231 -0.735 42.883 2457372.5 
K14Qi1S 4.68808E+01 6.702E-03 5.48860E-02 6.60625E-01 3.24451E+00 4.29213E+00  0.492 -0.303 44.776 2457374.6 
K14Qi1U 4.12716E+01 1.539E-02 1.06911E-01 3.37564E-01 1.97498E+00 5.20880E+00  0.526 -0.342 37.096 2457356.6 
K14Qi1W 4.42871E+01 3.479E-03 1.02729E-01 5.02777E-01 2.84019E+00 3.55852E+00 -0.026 -0.136 39.770 2457208.1 
K14Qi1X 3.84690E+01 4.283E-03 3.93010E-02 4.53576E-01 7.66549E-01 5.19096E+00  0.105 -0.285 37.070 2456998.8 
K14Qi2A 4.35819E+01 3.221E-01 2.03917E-01 4.78342E-01 1.90890E+00 5.06645E+00 -0.011 -0.462 35.903 2456988.8 
K14Qi2B 6.63222E+01 1.869E-02 4.47623E-01 1.27252E-01 1.31420E+00 4.70106E+00  0.426 -0.101 39.420 2457312.7 
K14SY8Z 4.87332E+01 4.379E-02 2.55027E-01 8.31998E-01 2.76599E+00 3.93222E+00  0.712 -0.790 37.102 2457385.7
K14SY9H 4.32109E+01 4.989E-03 1.52291E-01 3.01645E-01 3.53597E+00 1.69159E+00  0.833 -0.138 44.583 2457039.8 
K14SY9S 1.43105E+02 4.139E+00 6.81859E-01 8.41894E-01 2.51666E+00 2.58408E+00 -0.427 -0.235 53.307 2457365.6 
K14SY9V 6.17991E+01 2.941E+00 4.43600E-01 3.10459E-01 9.89148E-01 4.22021E-01 -0.635 -0.310 62.708 2457164.9 
K14SZ0O 7.68707E+01 1.404E+00 5.54602E-01 4.19926E-01 2.46271E+00 4.06587E+00  0.450 -0.394 34.662 2457006.7 
K14T85T 4.05458E+01 4.163E-03 7.69070E-02 3.11332E-01 1.71466E+00 4.65949E+00  0.688 -0.267 37.900 2457394.6 
K14T85W 4.29416E+01 4.261E-03 1.75040E-02 1.64585E-02 1.85871E+00 4.24874E+00  0.779 -0.014 42.513 2457044.8 
K14T85X 4.05810E+01 3.899E-03 1.05678E-01 3.81093E-01 3.51560E+00 3.80203E+00  0.733 -0.150 36.399 2457044.8 
K14T85Y 4.10269E+01 2.996E-03 2.06222E-01 3.33777E-01 7.40264E-01 1.63956E-01  0.830  0.041 32.571 2457034.8 
K14T86C 4.41189E+01 6.736E-03 6.55560E-02 2.22355E-02 1.14063E+00 3.80534E-01  2.007  0.017 41.523 2457038.9 
K14T86D 4.30251E+01 3.623E-03 9.25600E-03 2.95833E-02 9.21307E-01 4.96361E+00  1.976  0.026 43.314 2457073.8 
K14UM4F 4.54133E+01 2.457E-02 1.28153E-01 4.73962E-01 3.04249E+00 5.77041E+00  0.542 -0.306 46.649 2457402.6 
K14UM4P 4.08138E+01 5.436E-03 8.50840E-02 3.20652E-01 3.12065E+00 6.08451E+00  1.150 -0.304 41.097 2457031.8 
K14UM4Q 4.44468E+01 5.575E-03 5.04390E-02 3.39816E-02 2.92273E-01 3.87596E+00  1.193  0.027 46.652 2457004.8 
K14UM4S 4.75079E+01 2.290E+00 1.65478E-01 1.92667E-01 5.55261E+00 3.05434E+00  0.696  0.193 46.493 2457018.8 
K14UM4W 5.59083E+01 3.921E-01 4.10421E-01 5.14174E-02 4.48785E+00 3.27923E+00  2.052 -0.035 34.689 2457098.9 
K14UM4Z 1.09119E+02 1.976E+00 6.49215E-01 4.67486E-01 2.28633E+00 5.11539E-01  2.052 -0.035 34.689 2457098.9 
K14V37U 4.07180E+01 6.305E-03 4.50350E-02 4.99077E-01 4.33133E+00 5.89698E+00  1.128  0.034 42.453 2456989.0 
K14V37W 4.20826E+01 1.187E-02 1.32831E-01 8.51459E-01 2.14285E+00 4.45574E+00  0.778 -0.844 36.866 2457401.7 
K14Wo9A 4.40459E+01 6.051E-03 5.71920E-02 5.23599E-02 2.09757E+00 5.92702E+00  2.752  0.032 42.654 2457191.8 
K14Wo9B 4.34394E+01 4.519E-03 2.11538E-01 1.70379E-01 6.19660E+00 1.57235E+00  0.606  0.114 36.428 2457002.7 
K14Wo9D 4.37897E+01 8.955E-03 4.92950E-02 2.32652E-02 3.51666E+00 4.50182E+00  0.888 -0.012 42.271 2457036.9 
K14Wo9F 4.52153E+01 3.610E-03 9.23530E-02 1.23482E-01 3.09346E+00 3.20743E+00  1.060 -0.108 42.776 2457230.1 
K14Wo9G 4.25687E+01 5.108E-03 8.13940E-02 3.73466E-01 2.26455E+00 3.14535E+00  1.084 -0.349 43.608 2457041.8 
K14Wo9H 4.41447E+01 3.258E-03 1.78617E-01 3.16934E-01 1.33359E+00 5.61635E+00  2.075  0.225 41.881 2457105.9
K14Wo9J 4.29834E+01 1.565E-02 1.42124E-01 3.65210E-01 1.75100E+00 1.65131E+00  2.139  0.150 40.204 2457066.8 
K14Wo9K 5.10123E+01 1.736E-01 2.08316E-01 2.53090E-01 7.15009E-01 2.34309E+00  1.049  0.089 53.239 2457043.8 
K14Wo9L 4.15265E+01 1.389E-01 1.36574E-01 2.63859E-01 3.21675E+00 8.22748E-01  2.322 -0.208 41.579 2457103.8 
K14Wo9O 4.40036E+01 4.950E-03 9.26790E-02 6.55197E-02 1.90318E+00 9.03243E-01  2.766  0.051 39.927 2457095.9 
K14Wo9P 4.49620E+01 3.028E-03 8.93120E-02 1.45560E-01 1.16495E+00 5.87855E+00  1.678  0.075 42.352 2457045.8 
K14Wo9S 4.43064E+01 9.149E-03 3.68940E-02 4.77697E-02 1.46470E+00 2.02633E-01  1.130 -0.016 42.882 2457004.8 
K14Wo9U 4.15440E+01 4.100E-03 7.26310E-02 3.42050E-01 3.37119E+00 5.80708E+00  1.372 -0.319 41.050 2457066.8 
K14Wo9V 4.66661E+01 1.178E-02 1.75221E-01 4.43017E-01 3.58899E+00 3.45237E+00  0.954 -0.238 38.687 2457033.8 
K14Wo9W 4.26459E+01 5.407E-03 1.31281E-01 3.55855E-01 1.92711E+00 2.99862E+00  1.369 -0.193 47.587 2457039.8 
K14Wo9X 4.27021E+01 4.042E-03 1.45448E-01 2.09213E-01 5.82443E+00 2.69355E+00  2.503  0.036 36.670 2457096.8 
K14Wo9Y 4.40284E+01 5.686E-03 1.72939E-01 2.00469E-01 5.21660E+00 5.51124E+00  2.627 -0.111 44.389 2457121.8 
K14Wo9Z 4.02583E+01 3.794E-03 9.34580E-02 2.77158E-01 4.38434E+00 1.08093E+00  2.382 -0.259 44.003 2457103.8 
K14Wp0A 4.53838E+01 4.456E-02 3.09190E-02 3.76293E-02 1.82492E+00 5.82563E+00  2.815  0.032 45.173 2457456.7 
K14Wp0H 7.69069E+01 1.428E-02 5.74886E-01 3.25015E-01 4.70274E+00 3.72404E+00  2.278 -0.228 32.898 2457101.8 
K14Wp0K 4.97659E+01 1.289E-02 3.05413E-01 1.86558E-01 2.21630E+00 5.15744E+00  1.398 -0.138 34.972 2457039.8
K14Wp0L 6.34911E+01 5.501E-02 4.38282E-01 8.15069E-02 3.83868E+00 5.60076E+00  2.375 -0.082 38.974 2457099.8 
K14Wp0M 7.88795E+01 6.324E-01 5.93898E-01 3.55960E-01 2.17608E-01 1.75238E+00  2.900  0.165 37.450 2457106.0 
K14Wp0N 7.79107E+01 2.554E+00 5.30594E-01 2.02528E-01 2.21046E+00 1.58434E+00  2.928  0.139 41.348 2457128.9 
K14X40R 4.29243E+01 7.093E-03 1.42398E-01 4.33557E-01 5.45415E-02 4.91153E+00  3.013  0.090 44.590 2457070.0 
K14X40S 4.24753E+01 2.121E-02 1.67652E-01 4.80908E-01 3.25656E+00 4.57084E+00  2.265 -0.419 36.511 2457073.9 
K14X40W 5.02458E+01 6.689E-01 3.14268E-01 2.88049E-01 4.09053E+00 6.12546E+00  2.763 -0.286 40.342 2457101.9 
K14Y49Z 4.02048E+01 2.072E-03 1.73920E-02 2.99900E-01 2.28574E+00 8.00687E-01  3.043  0.217 39.506 2457149.8 
K14Y50A 4.64316E+01 2.857E-03 1.70313E-01 4.16732E-01 7.91681E-01 3.39487E+00  2.963  0.350 42.752 2457146.9 
K14Y50D 9.79059E+01 3.349E+00 6.57673E-01 1.82300E-01 3.80831E+00 4.72489E+00  2.014 -0.181 33.801 2457099.8 
K14Y50E 5.94749E+01 3.845E-02 3.79189E-01 4.68708E-01 2.11553E+00 5.01129E+00  2.157  0.030 46.812 2457098.9 
K14Y50K 1.18000E+02 1.382E-01 6.69690E-01 5.17106E-01 4.86476E-01 2.95334E+00 -3.058  0.215 39.465 2457148.8 
K15AS1J 4.32539E+01 2.314E-02 1.27340E-01 4.67940E-01 4.46757E+00 1.31388E-01  2.916 -0.478 43.140 2457106.9 
K15AS1K 4.28233E+01 5.310E-03 2.17203E-01 2.95380E-01 1.15068E+00 1.34820E+00  2.651  0.300 33.620 2457132.9 
K15AS1N 4.19160E+01 3.341E-03 1.41458E-01 3.04944E-01 9.29178E-01 3.96588E+00  2.873  0.283 43.732 2457176.8 
K15Bp8L 4.58928E+01 1.512E-02 2.62716E-01 2.67472E-01 5.48944E+00 4.17902E+00 -3.016 -0.222 33.857 2457160.9 
K15Bp8N 4.63554E+01 8.265E-02 2.20138E-01 3.93170E-01 5.44965E+00 3.54733E+00  2.015  0.120 37.825 2457050.0 
K15Bp8O 4.65230E+01 4.147E-02 2.33174E-01 1.33954E-01 5.94862E+00 4.09800E+00  2.608  0.027 40.234 2457069.9 
K15Bp8Q 4.14987E+01 1.851E-02 5.29780E-02 2.79654E-01 4.73014E+00 2.27949E+00  2.759 -0.264 42.406 2457074.0 
K15Bp8R 4.39050E+01 2.886E-01 1.46788E-01 1.72997E-01 1.37708E+00 6.15002E-01  3.007  0.171 39.974 2457212.8 
K15Bp8S 4.26846E+01 1.088E+00 1.95580E-01 5.00997E-01 3.00493E-01 3.94033E+00  3.014  0.227 38.822 2457107.0 
K15Bp8T 4.35679E+01 3.471E-03 4.99030E-02 1.41145E-01 1.77353E+00 9.68256E-01 -2.625  0.136 42.194 2457167.8 
K15Bp8V 4.48330E+01 3.327E-02 3.53770E-02 3.12588E-02 1.71601E+00 4.95380E+00  2.344  0.019 45.376 2457044.9 
K15Bp8W 4.52293E+01 4.506E-01 1.66235E-01 1.61408E-01 6.23449E-01 2.05987E+00  2.332  0.163 38.013 2457096.8 
K15Bp8Z 4.69233E+01 1.242E-02 1.84835E-01 1.98706E-01 7.67753E-01 5.22244E+00 -2.317 -0.014 49.182 2457192.8 
K15Bp9G 3.89351E+01 3.897E-03 2.88870E-02 5.99922E-01 5.77137E+00 6.14494E+00  2.905 -0.192 39.928 2457102.9 
K15Bp9H 5.37462E+01 2.859E-02 3.25184E-01 4.85865E-01 1.27322E-01 4.20307E+00 -2.950 -0.038 40.708 2457127.9 
K15DM4W 1.08651E+02 5.205E-02 6.56587E-01 5.31959E-01 1.21459E+00 2.18774E+00 -2.619  0.362 37.613 2457161.0 
K15DM5A 7.38185E+01 1.601E+00 5.18689E-01 4.81885E-01 5.32189E+00 3.62255E+00  2.162 -0.001 36.947 2457460.7 
K15FY5G 4.21180E+01 2.698E-03 1.26767E-01 6.29174E-01 1.02346E+00 3.91092E+00 -2.641  0.364 40.600 2457457.5 
K15FY5J 6.20229E+01 7.149E-01 1.67004E-01 6.11808E-01 6.59979E-01 1.36684E+00 -2.841  0.251 58.028 2457457.8 
K15FY5L 4.58759E+01 1.806E-02 1.26144E-01 9.35671E-02 2.03945E+00 3.08916E+00 -2.668  0.096 44.818 2457132.9 
K15FY5M 4.25857E+01 5.492E-03 3.16300E-02 2.98992E-01 1.80514E+00 8.49138E-01 -2.475  0.274 42.008 2457195.9 
K15FY5N 4.18662E+01 6.652E-03 9.34750E-02 4.88099E-01 3.01151E+00 2.08029E+00 -2.196  0.448 39.314 2457212.8 
K15FY5O 4.01745E+01 7.101E-03 1.30819E-01 3.51474E-01 2.66728E+00 5.61699E-01 -2.525  0.323 35.532 2457136.0 
K15FY5Q 7.15361E+01 4.161E-02 5.57514E-01 2.16944E-01 2.61330E+00 1.79643E+00 -2.672  0.189 35.163 2457181.8 
K15FY5S 4.65572E+01 1.203E-01 1.24451E-01 6.08945E-02 1.71625E+00 1.42529E+00  2.852  0.057 40.948 2457456.8 
K15G50O 4.43537E+01 4.879E-03 1.44534E-01 2.85763E-01 4.95136E+00 4.09796E+00 -3.019 -0.291 38.551 2457479.8 
K15G50P 5.50536E+01 2.417E-01 2.75161E-01 4.22771E-01 3.88510E+00 2.25041E+00 -2.852 -0.195 68.095 2457511.6 
K15G50Q 4.64154E+01 2.054E-01 1.77808E-01 2.01446E-01 3.46954E-01 5.91108E-01 -2.672 -0.023 53.378 2457456.9 
K15G50S 4.71341E+01 3.746E-01 2.28698E-01 3.00197E-02 5.69991E+00 7.21065E-01 -2.335 -0.030 54.583 2457456.9 
K15KG2H 6.17256E+01 4.543E-02 3.30421E-01 5.03702E-01 3.50677E+00 5.15476E+00 -2.170  0.296 59.046 2457424.2 
K15O79V 4.04728E+01 1.117E-01 7.08850E-02 5.29725E-01 2.05204E+00 5.44796E+00 -0.575 -0.282 40.747 2457231.1 
K15PV2D 5.46669E+01 1.328E-01 3.63756E-01 4.02735E-01 2.70357E+00 4.24944E+00  0.527 -0.344 34.840 2457304.7 
K15Q11T 3.87476E+01 1.514E-01 6.55570E-02 4.64135E-01 1.26297E+00 3.01733E-01  0.548 -0.327 37.417 2457311.8 
K16F59N 5.82611E+01 3.104E-02 3.86625E-01 1.00514E-01 4.00461E+00 4.87313E+00 -3.119 -0.075 37.474 2457509.4 
K16F59P 4.65633E+01 3.420E-03 1.61060E-01 7.34260E-02 4.71120E+00 2.95685E+00 -3.085 -0.074 47.286 2457513.4 
K16F59W 4.33716E+01 4.531E-03 6.87720E-02 1.09921E-01 5.06477E+00 5.64108E-01 -3.063 -0.108 45.482 2457478.7 
K2421   4.33221E+01 3.134E-03 1.46876E-01 4.48829E-01 5.37130E+00 3.86784E+00  0.226  0.420 48.785 2454800.3 
k8422   4.39338E+01 3.759E-03 2.90220E-02 1.32121E-02 3.71232E+00 1.14127E-01 -2.736 -0.002 42.698 2457218.8 
k9333   5.43137E+01 1.123E-02 3.42089E-01 3.21385E-01 2.22273E+00 2.57382E+00 -0.544 -0.120 39.983 2457228.0 
k9361   4.31609E+01 2.452E-03 1.19798E-01 2.99080E-01 3.28410E+00 5.48859E+00 -2.723  0.090 40.347 2457166.8 
k9438   4.40108E+01 3.475E-03 9.09060E-02 3.80831E-02 1.03207E+00 2.27739E+00  3.018  0.036 40.148 2457104.8 
k9509   4.40261E+01 3.103E-03 6.69890E-02 1.81689E-02 4.08290E+00 7.95573E-01 -2.583 -0.006 42.689 2457183.8 
k9514   4.43845E+01 2.745E-03 6.88590E-02 4.21497E-02 1.82706E+00 5.77669E+00 -0.335 -0.035 44.486 2457218.1 
k9610   4.32737E+01 4.319E-03 2.76530E-02 2.59181E-02 1.33760E+00 3.42297E+00 -2.066  0.007 42.240 2457167.9 
k9615   4.05418E+01 1.691E-03 5.75370E-02 4.55967E-01 5.60141E+00 3.38716E-01 -0.497  0.085 38.231 2457227.0 
k9705   4.40115E+01 2.579E-03 8.97700E-02 5.00386E-02 2.05979E+00 1.33481E+00  2.848  0.037 40.516 2457128.9 
l0027   4.19107E+01 2.252E-03 1.41494E-01 2.99743E-01 5.41665E+00 1.50252E+00 -0.104  0.209 37.183 2457229.0 
l0316   4.96522E+01 2.805E-03 2.85536E-01 3.78230E-01 4.50638E+00 9.16770E-01 -0.604  0.356 35.749 2457212.1
l0308   3.94266E+01 1.649E-03 2.87770E-02 3.16882E-01 1.12731E+00 1.48353E-03 -2.023 -0.003 40.561 2457212.9 
l0443   4.59547E+01 4.491E-03 6.69270E-02 3.99192E-01 9.35217E-01 4.78098E+00  1.263  0.144 46.688 2457425.6 
l0596   4.51154E+01 3.671E-03 1.89812E-01 4.04079E-01 4.97635E+00 7.28466E-01 -0.740  0.230 36.601 2457232.0 
l1137   6.21784E+01 5.294E-03 3.62792E-01 5.34175E-01 3.30866E+00 6.18089E+00 -3.042 -0.028 39.634 2457166.8 
l1150   3.89501E+01 1.586E-03 5.17610E-02 6.93664E-01 3.07527E-02 5.25524E+00 -3.058 -0.062 39.734 2457165.8 
l1152   5.37170E+01 6.878E-03 3.73842E-01 2.04204E-01 1.01147E+00 2.29321E+00 -2.589  0.091 34.363 2457167.9 
l1165   3.89533E+01 1.432E-03 1.80257E-01 2.74348E-01 4.16603E+00 4.92265E+00 -2.108  0.009 36.529 2457222.8 
l1196   4.07101E+01 2.437E-03 2.09200E-03 2.38203E-01 5.78791E+00 3.88404E+00 -0.838 -0.084 40.749 2457228.9 
l1210   5.06140E+01 5.421E-03 2.77559E-01 4.85271E-01 2.75806E+00 4.52958E+00  0.903 -0.477 36.594 2456211.9 
l1288   4.36524E+01 2.647E-03 2.84330E-02 2.27504E-01 4.48820E+00 3.52850E+00 -3.056 -0.219 43.536 2457160.8 
l1318   4.14316E+01 2.945E-03 1.33219E-01 4.83910E-01 4.13292E+00 4.39221E+00 -2.259 -0.046 41.925 2457222.8 
l1921   4.59107E+01 5.562E-03 8.03940E-02 2.84541E-01 3.37119E+00 1.73409E+00  3.042 -0.095 47.448 2457105.0 
l1954   4.33335E+01 2.202E-03 1.31300E-01 4.90193E-01 6.15120E+00 4.41071E+00 -0.075  0.036 44.744 2457306.9 
l2231   4.35442E+01 3.975E-03 8.09490E-02 5.07193E-02 4.41500E+00 5.78289E+00 -2.596 -0.035 40.098 2457131.8 
l2232   4.29975E+01 3.626E-03 5.85650E-02 2.42793E-01 4.32016E+00 6.34567E-01 -2.885 -0.199 42.853 2457479.9 
l2262   4.61633E+01 2.842E-03 2.82239E-01 3.61126E-01 2.52394E+00 4.24283E+00  0.552 -0.336 33.188 2457427.6 
l2271   4.30262E+01 2.286E-03 1.54897E-01 3.03181E-01 4.12968E+00 4.67993E+00  0.669  0.105 44.162 2457260.9 
M9762   7.34927E+01 5.363E-02 4.89181E-01 4.07657E-01 2.28951E+00 6.04647E+00  1.000 -0.399 45.171 2455185.7 
N0965   4.70871E+01 5.364E-03 2.46675E-01 6.65250E-01 5.73615E+00 2.30841E+00  1.543  0.605 35.781 2455222.9 
R5809   4.38328E+01 2.874E-03 8.31250E-02 2.70002E-02 1.89799E+00 2.19576E+00 -0.765 -0.013 43.074 2454741.5 
U3712   4.41646E+01 5.662E-03 1.04075E-01 2.34049E-02 5.91895E+00 5.42096E+00 -0.291  0.002 41.202 2455858.6 
U3775   1.11516E+02 1.344E-01 6.68910E-01 2.44870E-01 1.36850E+00 3.91013E+00  0.186 -0.231 49.277 2455857.8 
U5543   6.19794E+01 9.630E-03 4.05859E-01 4.38950E-01 7.54384E-01 5.78924E+00 -0.092 -0.341 37.625 2455857.8 
U7251   4.66787E+01 1.117E-02 2.01759E-01 1.70396E-01 1.04453E+00 2.14386E+00 -2.070 -0.008 40.685 2455093.5 
U7261   4.17372E+01 2.386E-03 1.45266E-01 3.08819E-01 3.77126E+00 3.74546E+00 -1.569  0.257 47.218 2455093.6 
U7616   4.37663E+01 3.302E-03 7.62550E-02 1.80799E-01 3.10110E-01 1.52212E+00  0.130 -0.033 43.954 2455474.0 
U8193   5.27858E+01 2.250E+00 4.17003E-01 4.98169E-01 1.96730E+00 1.85241E+00  2.418  0.246 39.776 2455652.5 
U8634   4.34073E+01 4.807E-03 1.03998E-01 1.37323E-01 5.55772E+00 1.77427E+00  2.432  0.001 42.031 2454805.0 
V5530   4.17786E+01 3.485E-03 1.39125E-01 4.78307E-01 2.60072E-01 1.00835E+00  2.236  0.456 37.816 2455957.8

